Measurement-driven Quantum Approximate Optimization

Algorithms based on non-unitary evolution have attracted much interest for ground state preparation on quantum computers. One recently proposed method makes use of ancilla qubits and controlled unitary operators to implement weak measurements related to imaginary-time evolution. In this work we specialize and extend this approach to the setting of combinatorial optimization. We first generalize the algorithm from exact to approximate optimization, taking advantage of several properties unique to classical problems. In particular we show how to select parameters such that the success probability of each measurement step is bounded away from $1/2$. We then show how to adapt our paradigm to the setting of constrained optimization for a number of important classes of hard problem constraints. For this we compare and contrast both penalty-based and feasibility-preserving approaches, elucidating the significant advantages of the latter approach. Our approach is general and may be applied to easy-to-prepare initial states as a standalone algorithm, or deployed as a quantum postprocessing stage to improve performance of a given parameterized quantum circuit. We then propose a more sophisticated variant of our algorithm that adaptively applies a mixing operator or not, based on the measurement outcomes seen so far, as to speeds up the algorithm and helps the system evolution avoid slowing down or getting stuck suboptimally. In particular, we show that mixing operators from the quantum alternating operator ansatz can be imported directly, both for the necessary eigenstate scrambling operator and for initial state preparation, and discuss quantum resource tradeoffs.

==> figures/tikz/data/results_fdmdqo_exp_value_noscrambling.csv <==
l,$0$,$2$,$5$,$10$
0,1.996842506030493,1.9939868864005608,1.9842843365820304,1.925512829733966
1,1.9973954464257746,1.9950373785830304,1.9870076959498324,1.9377768409145297
2,1.9978517713205115,1.9959051074878387,1.9892642734245125,1.948134788217545
3,1.9982282965673384,1.996621628729959,1.9911324372238521,1.956847846091505
4,1.998538932731861,1.9972131269047795,1.992677921371282,1.9641525021364599
5,1.9987951802053117,1.9977013049623658,1.9939556936817011,1.9702590831929292
6,1.9990065421521446,1.99810413435774,1.9950116035786893,1.9753520083934348
7,1.9991808682095698,1.9984364851098653,1.9958838157577024,1.9795911503065793
8,1.9993246400644735,1.9987106531962349,1.996604044299782,1.9831138360652445
9,1.999443208406741,1.998936800794824,1.9971986061772955,1.9860371526630294
10,1.9995409893140845,1.9991233229515117,1.9976893146572459,1.988460327838001
11,1.9996216268624598,1.999277152410555,1.9980942329451676,1.9904670400084203
12,1.9996881276679281,1.9994040126580848,1.9984283072428601,1.9921275706176118
13,1.9997429721355404,1.9995086277198393,1.9987038966965913,1.993500754148864
14,1.9997882064011283,1.9995948959297691,1.9989312158000663,1.994635709155209
15,1.999825518285335,1.9996660337387866,1.9991187028814656,1.9955733515615142
16,1.99985630001915,1.999724694649024,1.999273326459923,1.9963477021907745
17,1.9998817000312425,1.9997730675218834,1.999400839564562,1.996987006210978
18,1.999902665695838,1.999812957800314,1.9995059905955186,1.997514684667832
19,1.9999199786137818,1.9998458545900628,1.9995926979768794,1.997950138659079
20,1.999934283728249,1.999872986045321,1.9996641946994778,1.9983094258496708
21,1.9999461133515235,1.9998953650868683,1.9997231478633575,1.998605827485298
22,1.9999559069926443,1.9999138271329637,1.9997717574889644,1.9988503222029042
23,1.9999640277211725,1.9999290612338327,1.9998118381549286,1.9990519809934642
24,1.999970775674496,1.999941635760242,1.99984488642188,1.9992182957843574
25,1.9999763992103055,1.999952019597297,1.9998721364999343,1.9993554523544401
26,1.9999811041185527,1.9999605996294108,1.9998946061981708,1.999468556712083
27,1.9999850612350234,1.9999676951656655,1.999913134844798,1.999561822667551
28,1.999988412739132,1.9999735698417256,1.9999284145758773,1.9996387271132687
29,1.9999912773693924,1.9999784414409205,1.9999410161488644,1.9997021384773042
30,1.9999937547495459,1.9999824899999445,1.9999514102368583,1.9997544229209003
31,1.9999959289849447,1.9999858645007846,1.9999599849933993,1.9997975320927694
32,1.9999978716613036,1.9999886883978912,1.9999670605402065,1.9998330756137435
33,1.9999996443553822,1.9999910641861303,1.9999729009165552,1.999862380928737
34,2.000001300748547,1.9999930771792391,1.9999777239349865,1.9998865427140995
35,2.0000028884189964,1.999994798638999,1.9999817093103935,1.9999064636537973
36,2.000004450375945,1.9999962883709348,1.9999850053653496,1.999922888085973
37,2.000006026388964,1.99999759688238,1.9999877345616144,1.9999364297622617
38,2.0000076541573804,1.9999987671821908,1.999989998064014,1.9999475947470908
39,2.0000093703580704,1.9999998362878553,1.9999918795068354,1.9999568003059243
40,2.0000112116046234,2.0000008364946096,1.9999934481031048,1.999964390483716
41,2.000013215346728,2.0000017964520276,1.999994761212596,1.9999706489527074
42,2.0000154207353864,2.000002742086103,1.9999958664641544,1.999975809607636
43,2.0000178694771957,2.000003697398744,1.9999968035112625,1.9999800653029463
44,2.000020606699233,2.000004685171681,1.9999976054860213,1.9999835750576174
45,2.0000236818450507,2.000005727597792,1.9999983002053927,1.9999864699962542
46,2.0000271496217854,2.0000068468597108,1.999998911174237,1.9999888582480636
47,2.0000310710184124,2.0000080656730455,1.9999994584219944,1.9999908289865425
48,2.000035514415713,2.0000094078096615,1.9999999592035953,1.9999924557606523
49,2.0000405568094837,2.0000108986150176,2.000000428589942,1.99999379924185
50,2.0000462851699687,2.000012565532581,2.0000008799691464,1.999994909489543
51,2.0000527979624456,2.000014438647703,2.000001325476167,1.9999958278195658
52,2.000060206856249,2.000016551263079,2.0000017763657256,1.9999965883454291
53,2.0000686386524875,2.0000189405179394,2.0000022433410467,1.9999972192498854
54,2.0000782374641464,2.0000216480634365,2.0000027368491597,1.9999977438342733
55,2.0000891671863794,2.000024720807355,2.0000032673519996,1.9999981813847698
56,2.0001016142994925,2.000028211742092,2.0000038455814266,1.999998547887878
57,2.0001157910526213,2.000032180871109,2.0000044827853545,1.999998856621752
58,2.000131939082384,2.000036696250484,2.0000051909715673,1.9999991186454051
59,2.0001503335279818,2.0000418351640206,2.000005983155324,1.9999993432039302
60,2.000171287712438,2.000047685452473,2.0000068736165613,1.9999995380647602
61,2.000195158469062,2.000054347019981,2.0000078781724246,1.9999997097973647
62,2.00022235220285,2.000061933543695,2.0000090144708493,1.9999998640066758
63,2.000253331788681,2.000070574415926,2.000010302311087,2.00000000552874
64,2.0002886244218856,2.0000804169520525,2.000011763997398,2.0000001385956954
65,2.000328830552369,2.0000916289018087,2.000013424732521,2.0000002669759556
66,2.0003746340510795,2.0001044013066775,2.0000153130581437,2.000000394094542
67,2.0004268137775503,2.0001189517518596,2.000017461350269,2.000000523137716
68,2.000486256739754,2.0001355280679096,2.0000199063782724,2.000000657145409
69,2.0005539730628454,2.000154412544621,2.0000226899374285,2.000000799094481
70,2.0006311130118903,2.0001759267282546,2.0000258595659126,2.0000009519753554
71,2.0007189863457415,2.0002004368829316,2.000029469358652,2.0000011188643647
72,2.0008190843150246,2.0002283602079856,2.0000335808920466,2.0000013029937787
73,2.0009331046573413,2.000260171915559,2.0000382642753793,2.0000015078214157
74,2.0010629799873785,2.000296413286867,2.0000435993469265,2.0000017371015333
75,2.001210910029102,2.0003377008415795,2.000049677035143,2.000001994958676
76,2.00137939819192,2.0003847367728413,2.000056600908131,2.0000022859660898
77,2.001571293052706,2.000438320820952,2.0000644889377437,2.0000026152303625
78,2.0017898353711536,2.0004993637817585,2.0000734755082856,2.000002988483961
79,2.002038711336843,2.0005689028718328,2.000083713703926,2.000003412187474
80,2.002322112822511,2.0006481192017147,2.00009537791358,2.0000038936434397
81,2.0026448054985093,2.000738357641294,2.000108666797388,2.000004441123884
82,2.0030122057472903,2.0008411493981217,2.000123806664973,2.000005064013805
83,2.003430467402226,2.0009582376704005,2.0001410553225623,2.0000057729731875
84,2.0039065794194526,2.001091606782027,2.0001607064538742,2.0000065801203606
85,2.004448475671134,2.001243515257565,2.0001830946086145,2.000007499239893
86,2.0050651581183443,2.001416533350806,2.0002086008824627,2.0000085460186257
87,2.0057668346746045,2.001613585601725,2.0002376593839437,2.0000097383138975
88,2.0065650730976268,2.001837999063315,2.000270764596531,2.000011096458571
89,2.007472972234546,2.002093557911799,2.000308479759024,2.0000126436080796
90,2.00850535187857,2.002384565230777,2.000351446403914,2.0000144061354383
91,2.009678962351845,2.00271591284116,2.0004003952122136,2.0000164140809495
92,2.011012714683782,2.003093160133116,2.0004561583644995,2.0000187016642803
93,2.0125279318729787,2.0035226229416967,2.00051968359183,2.0000213078676414
94,2.0142486211631483,2.0040114735916323,2.000592050157153,2.000024277100004
95,2.016201766479187,2.004567853314922,2.0006744870281223,2.000027659953647
96,2.01841763909911,2.00520099831183,2.000768393536151,2.00003151406593
97,2.0209301232115973,2.005921380774219,2.0008753628545737,2.000035905100937
98,2.023777051148608,2.006740866209911,2.000997208671078,2.000040907867682
99,2.027000540702321,2.0076728883846506,2.001135995476698,2.0000466075938816
100,2.0306473239475102,2.008732643117386,2.001294072945729,2.000053101376933
101,2.0347690533119387,2.0099373020028355,2.0014741149383455,2.000060499836726
102,2.03942256620432,2.0113062468651104,2.0016791637205418,2.0000689289983504
103,2.0446700842949848,2.0128613253326053,2.0019126800643328,2.0000785324365973
104,2.0505793175855285,2.014627127324803,2.0021785999647874,2.0000894737186266
105,2.0572234368371918,2.016631281404205,2.0024813987889125,2.0001019391861394
106,2.064680871035203,2.0189047688095805,2.002826163753781,2.000116141124136
107,2.0730348798282128,2.02148225147889,2.0032186757162793,2.000132321369803
108,2.0823728450352084,2.024402408410995,2.0036655013420903,2.0001507554224593
109,2.0927852214036973,2.0277082722182325,2.004174096804147,2.000171757123843
110,2.104364086223317,2.031447554599251,2.004752924236145,2.0001956839875294
111,2.1172012318754114,2.0356729456335065,2.005411582228893,2.0002229432670293
112,2.131385756915466,2.0404423672069023,2.006160951698064,2.0002539988643524
113,2.147001131896487,2.0458191555061984,2.0070133584603944,2.0002893791946295
114,2.164121747646892,2.0518721414219474,2.007982753817347,2.0003296861380795
115,2.182808997176715,2.058675591038169,2.0090849143421963,2.0003756052283017
116,2.203106997495068,2.066308961479454,2.0103376618748414,2.000427917245883
117,2.2250381220109627,2.0748564207606774,2.0117611044186154,2.0004875114089065
118,2.2485985828060637,2.0844060747371147,2.013377898167879,2.0005554003773645
119,2.2737543668597033,2.0950488408987438,2.015213530228766,2.0006327373170887
120,2.300437880485473,2.1068769090536716,2.0172966206733807,2.000720835300937
121,2.328545679380779,2.1199817346907763,2.0196592413253467,2.00082118936092
122,2.3579376457820054,2.1344515240185475,2.0223372470375387,2.000935501545137
123,2.388437910490535,2.150368192379869,2.0253706131084677,2.001065709378093
124,2.419837703569181,2.1678038116344562,2.0288037698045303,2.001214018172589
125,2.4519001597377943,2.1868166080182494,2.0326859216246955,2.0013829376961527
126,2.4843669191173725,2.2074466292625536,2.037071334887241,2.001575323755126
127,2.516966175470839,2.229711265513017,2.04201957238677,2.0017944253251954
128,2.549421661224472,2.2536008771763987,2.047595648265872,2.002043937928195
129,2.581461948490811,2.2790748455858774,2.0538700699520893,2.002328064031186
130,2.6128294074091647,2.3060584080720403,2.0609187272317544,2.002651581324422
131,2.643288204207326,2.3344406551197743,2.068822581643667,2.003019919818702
132,2.6726308340640244,2.3640740421800626,2.077667102981488,2.003439248788083
133,2.7006828483303535,2.3947756946705123,2.0875413946831007,2.0039165746682706
134,2.7273056245949316,2.4263306609587714,2.098536947478021,2.0044598511005653
135,2.7523972127614105,2.4584971030986704,2.1107459624271505,2.005078102380792
136,2.7758914465378286,2.4910132268719054,2.1242591922965253,2.005781561625035
137,2.7977556217072213,2.523605567039309,2.139163266109736,2.0065818249899543
138,2.8179871042188815,2.555998089572034,2.1555374876976163,2.0074920232721665
139,2.8366092452457488,2.5879214760687486,2.1734501366015366,2.0085270121426633
140,2.8536669558577423,2.6191219336763885,2.1929543492375023,2.009703582127299


==> figures/tikz/data/results_fdmdqo_exp_value_scrambling.csv <==
l,$0$,$2$,$5$,$10$
0,2.3869311324140092,1.218640230427405,0.5332638310571427,0.0995908379262625
1,2.6283837588310552,1.4588770119823298,0.7273356603575525,0.14752346733729602
2,2.8202517002557057,1.6682193236467553,0.9474654999261695,0.21681998763613647
3,2.9741978961250766,1.8382690504983858,1.1741195297345786,0.3141556386084992
4,3.101000489080862,1.9706358189074615,1.38556927319457,0.44523347027048654
5,3.2086752455252916,2.0724430874634328,1.5657456580997342,0.611850292701487
6,3.302530170420479,2.1521643965674913,1.7082155780887576,0.8085991585077983
7,3.385854520527121,2.217303947845683,1.8148751994077643,1.0216143691249946
8,3.460628689097213,2.273629666392716,1.8921008099716694,1.2316535681731664
9,3.528062944314515,2.32522265672221,1.9473311729723628,1.4206300796123867
10,3.5889518511528635,2.3748101249527784,1.9871752858420204,1.5773366674942624
11,3.643885452780898,2.424121928497801,2.0167821959796126,1.6989514148091744
12,3.6933636314108926,2.474181108450869,2.0398832202257404,1.7887994090959793
13,3.737850741248553,2.525516246698394,2.059075714642584,1.8530166827998331
14,3.7777963656788485,2.578309983447614,2.0761320874905524,1.8980430920823923
15,3.8136387607902016,2.632502506130171,2.0922550524199934,1.9293770305356446
16,3.845800856259083,2.6878657207048455,2.1082649903296256,1.9512338920362162
17,3.874684238174921,2.7440591248128836,2.1247288985771036,1.9666512454693352
18,3.9006637692360737,2.8006742109780873,2.1420455317743965,1.9777401897424305
19,3.9240838882366393,2.8572710857047103,2.160499799866439,1.9859390650591673
20,3.9452567654301745,2.913408907153699,2.1802963631340577,1.9922195295075922
21,3.964462081616177,2.9686705631617323,2.2015794684383314,1.997238228694589
22,3.9819480509577962,3.022681526786423,2.224443869527077,2.0014426754913
23,3.997933296529495,3.075122820341675,2.248940144882034,2.0051429753461303
24,4.012609239140437,3.125738281966663,2.2750767154732667,2.0085595978016944
25,4.026142732468379,3.1743366818873704,2.302820211114369,2.011854923472815
26,4.0386787496250465,3.220789546937874,2.3320954058798753,2.0151540250026136
27,4.050342988505719,3.2650257456470126,2.362785641633959,2.0185583888905243
28,4.0612443127311755,3.30702393844069,2.39473441527043,2.0221550368512315
29,4.071476982022417,3.346803923549451,2.4277485765491975,2.0260226526400196
30,4.081122652214574,3.3844177463738747,2.4616033486829485,2.030235751491267
31,4.090252142969216,3.4199412318813778,2.4960491418705857,2.034867554853264
32,4.0989269826408865,3.453466384553926,2.530819895135914,2.0399919879396853
33,4.10720074644933,3.4850949060832552,2.565642478194327,2.0456850569791833
34,4.115120207506587,3.5149329229850848,2.600246539024661,2.0520257570503406
35,4.122726321418702,3.5430868998636065,2.6343741152624576,2.0590965905492187
36,4.130055064915055,3.569660637247509,2.6677883475586976,2.0669837282210706
37,4.137138147819586,3.5947532096476573,2.7002807349088593,2.075776811626331
38,4.144003616060252,3.6184576820364276,2.731676536022108,2.0855683734628503
39,4.150676361581517,3.6408604436757095,2.761838118157118,2.096452838119941
40,4.15717855315187,3.66204101050554,2.790666253913445,2.1085250585528845
41,4.163530000251912,3.682072165935528,2.8180995395447104,2.12187834749587
42,4.169748460549584,3.701020331068295,2.844112236398299,2.136601972337022
43,4.17584989994944,3.7189460765839515,2.8687109116567218,2.1527781051116976
44,4.181848712852828,3.7359047081721792,2.8919302771442785,2.1704782532737075
45,4.187757909084375,3.7519468746882105,2.913828604370373,2.1897592436043696
46,4.193589272917424,3.7671191628085814,2.934483042940224,2.2106588897125237
47,4.199353498754194,3.7814646538735794,2.9539851014583225,2.233191539710727
48,4.205060307269827,3.795023428018341,2.972436476966868,2.257343768656895
49,4.210718545197878,3.80783300790432,2.989945349787267,2.2830705410912007
50,4.216336271403153,3.8199287396953405,3.006623201092624,2.3102922108983064
51,4.22192083144217,3.8313441127042656,3.0225821634006964,2.3388927361948584
52,4.227478922439298,3.8421110216715917,3.037932879913137,2.3687194547388417
53,4.233016649796856,3.852259977196009,3.0527828261791785,2.3995846835954007
54,4.2385395770000205,3.861820270651587,3.067235035031464,2.4312692759484644
55,4.244052769564156,3.870820100190763,3.0813871609292205,2.4635280979111784
56,4.249560833995826,3.8792866643060204,3.095330820611565,2.4960971984020537
57,4.255067952492805,3.887246229032912,3.1091511514455537,2.5287022622115733
58,4.260577913988288,3.894724174322562,3.1229265355428795,2.561067789227626
59,4.266094142045142,3.9017450244688088,3.1367284454792803,2.592926356511817
60,4.271619720024279,3.9083324668001005,3.1506213754765766,2.624027309871134
61,4.277157413883703,3.914509362179447,3.164662829666719,2.654144299561139
62,4.282709692909199,3.9202977502246963,3.178903346226848,2.683081208605028
63,4.2882787486315745,3.9257188515834294,3.1933865425807086,2.710676198772577
64,4.293866512147399,3.9307930690816986,3.2081491724306366,2.7368037899549726
65,4.299474670028713,3.935539989117614,3.2232211901036103,2.7613750657779397
66,4.305104678981051,3.9399783842889096,3.238625821584798,2.784336240242281
67,4.310757779387307,3.944126217925593,3.254379644707723,2.805665914587361
68,4.316435007856867,3.9480006509389725,3.270492683309827,2.8253713977201285
69,4.3221372088841585,3.9516180511914696,3.2869685217819655,2.843484462727055
70,4.32786504570793,3.954994005430784,3.30380444737387,2.8600568766190007
71,4.333619010451731,3.9581433337108827,3.3209916278980502,2.8751559830375495
72,4.339399433616757,3.961080106134736,3.338515332138824,2.8888605501537974
73,4.345206492990369,3.9638176616938803,3.3563551993671386,2.901257028210457
74,4.351040222026733,3.966368628942522,3.3744855629440336,2.912436299959385
75,4.356900517750072,3.9687449482244386,3.3928758311425105,2.9224909565622843
76,4.362787148225915,3.9709578951654434,3.411490926123199,2.931513092823802
77,4.368699759641105,3.9730181051490043,3.4302917795768852,2.9395925885962786
78,4.374637883029334,3.9749355985053105,3.4492358810244554,2.946815826412373
79,4.380600940675357,3.9767198061618694,3.4682778722803445,2.953264786914699
80,4.386588252227812,3.978379595525105,3.487370179279357,2.9590164614015255
81,4.392599040547642,3.9799232963856745,3.5064636704728382,2.9641425228955907
82,4.398632437316524,3.98135872666418,3.525508329436658,2.9687092019691557
83,4.4046874884271885,3.982693217837899,3.5444539282936116,2.972777319869227
84,4.410763159175427,3.9839336399123075,3.5632506880985355,2.976402438363275
85,4.416858339271451,3.985086425823013,3.5818499124899867,2.9796350925388357
86,4.422971847686459,3.986157595174207,3.600204581664225,2.9825210791449943
87,4.429102437348471,3.987152777238389,3.6182698950244303,2.98510177874152
88,4.435248799699969,3.988077233159044,3.6360037526172673,2.9874144948299715
89,4.441409569128318,3.9889358773130708,3.6533671675814987,2.9894927972724563
90,4.4475833272786005,3.9897332978031192,3.670324604174718,2.9913668607023425
91,4.453768607257232,3.9904737760616187,3.686844238383588,2.9930637913703846
92,4.459963897733524,3.9911613055583945,3.702898140533034,2.994607938035258
93,4.466167646945262,3.9917996096123205,3.718462381575295,2.996021184187408
94,4.472378266613399,3.992392158314767,3.7335170667650086,2.9973232201725373
95,4.478594135769978,3.9929421845785624,3.748046302138574,2.99853179473131
96,4.48481360450259,3.9934526993312036,3.762038100568488,2.9996629461604565
97,4.49103499761789,3.9939265058749314,3.775484235134969,3.000731213783117
98,4.497256618225993,3.9943662134395037,3.7883800481501817,3.0017498307391683
99,4.503476751246864,3.994774249955766,3.8007242244071575,3.0027308993072928
100,4.509693666839373,3.9951528740799045,3.8125185371438564,3.0036855500799082
101,4.515905623753076,3.9955041864994403,3.82376757486115,3.0046240863539193
102,4.522110872602321,3.9958301405526235,3.8344784565662753,3.0055561150934107
103,4.52830765906201,3.996132552193331,3.8446605422864555,3.0064906657792245
104,4.5344942269838295,3.9964131093333752,3.8543251448651157,3.0074362983961156
105,4.540668821431689,3.996673380593947,3.8634852481649005,3.008401201728898
106,4.546829691634651,3.9969148234972867,3.872155235900479,3.009393283050905
107,4.552975093855695,3.9971387921289976,3.8803506344454837,3.010420250195447
108,4.55910329417428,3.997346544300554,3.888087872129389,3.011489686906831
109,4.565212571180797,3.9975392482405985,3.895384056781805,3.012609122273812
110,4.571301218580782,3.9977179888425103,3.902256772606397,3.0137860949564637
111,4.577367547706869,3.997883773494732,3.9087238968813973,3.015028212827785
112,4.583409889936406,3.9980375375190933,3.914803436490292,3.0163432085642627
113,4.589426599012768,3.9981801492412585,3.9205133838823922,3.0177389916348996
114,4.595416053268467,3.998312414716286,3.925871591743662,3.019223697055438
115,4.601376657748255,3.998435082131075,3.930895665415903,3.0208057311933056
116,4.607306846230628,3.998548845904366,3.9356028719289964,3.0224938148283496
117,4.613205083146209,3.998654350503844,3.9400100643970304,3.0242970235941966
118,4.619069865391759,3.998752193998812,3.9441336204658928,3.0262248258442064
119,4.6248997240387,3.998842931365809,3.9479893934783687,3.028287117903978
120,4.630693225935305,3.9989270775635744,3.95159267503486,3.0304942565883493
121,4.636448975201894,3.9990051103928086,3.95495816766603,3.0328570887745103
122,4.642165614618652,3.999077473155144,3.9580999663914653,3.035386977733598
123,4.6478418269058945,3.9991445771249574,3.9610315480102667,3.038095825830914
124,4.6534763358968725,3.999206803846759,3.9637657670503668,3.0409960931095172
125,4.659067907603505,3.9992645072700865,3.966314857389669,3.0441008111738395
126,4.664615351175542,3.999318015733077,3.9686904386502904,3.0474235916897014
127,4.670117519754143,3.999367633805156,3.9709035265551953,3.0509786287156526
128,4.675573311220841,3.9994136439986283,3.972964546521893,3.054780693979719
129,4.68098166884333,3.9994563083582797,3.974883349849827,3.058845124117263
130,4.686341581819589,3.999495869937508,3.9766692319350994,3.063187798792814
131,4.691652085722195,3.999532554168923,3.9783309520180112,3.0678251085448576
132,4.696912262844824,3.999566570136865,3.9798767540349473,3.072773911122161
133,4.702121242453186,3.999598111758681,3.981314388206438,3.0780514750284627
134,4.707278200942823,3.999627358881285,3.9826511330477614,3.0836754089656537
135,4.712382361906357,3.999654478298915,3.9838938175372833,3.0896635758707784
136,4.717432996113023,3.9996796246977384,3.9850488432213855,3.096033990287442
137,4.722429421403354,3.9997029415324725,3.9861222060732713,3.102804697905979
138,4.727371002502155,3.999724561839865,3.987119517956886,3.109993636258047
139,4.732257150752941,3.999744608993529,3.9880460275766567,3.1176184757692473
140,4.737087323777152,3.9997631974043473,3.988906640819515,3.1256964406666023


==> figures/tikz/data/results_fdmdqo_vary_chi_exp_value_noscrambling.csv <==
l,expval
0,1.996842506030493
1,1.9973954464257746
2,1.9978517713205115
3,1.9982282965673384
4,1.998538932731861
5,1.9987951802053117
6,1.9990065421521446
7,1.9991808682095698
8,1.9993246400644735
9,1.999443208406741
10,1.9995409893140845
11,1.9996216268624598
12,1.9996881276679281
13,1.9997429721355404
14,1.9997882064011283
15,1.999825518285335
16,1.99985630001915
17,1.9998817000312425
18,1.999902665695838
19,1.9999199786137818
20,1.999934283728249
21,1.9999461133515235
22,1.9999559069926443
23,1.9999640277211725
24,1.999970775674496
25,1.9999763992103055
26,1.9999811041185527
27,1.9999850612350234
28,1.999988412739132
29,1.9999912773693924
30,1.9999937547495459
31,1.9999959289849447
32,1.9999978716613036
33,1.9999996443553822
34,2.000001300748547
35,2.0000028884189964
36,2.000004450375945
37,2.000006026388964
38,2.0000076541573804
39,2.0000093703580704
40,2.0000112116046234
41,2.000013215346728
42,2.0000154207353864
43,2.0000178694771957
44,2.000020606699233
45,2.0000236818450507
46,2.0000271496217854
47,2.0000310710184124
48,2.000035514415713
49,2.0000405568094837
50,2.0000462851699687
51,2.0000527979624456
52,2.000060206856249
53,2.0000686386524875
54,2.0000782374641464
55,2.0000891671863794
56,2.0001016142994925
57,2.0001157910526213
58,2.000131939082384
59,2.0001503335279818
60,2.000171287712438
61,2.000195158469062
62,2.00022235220285
63,2.000253331788681
64,2.0002886244218856
65,2.000328830552369
66,2.0003746340510795
67,2.0004268137775503
68,2.000486256739754
69,2.0005539730628454
70,2.0006311130118903
71,2.0007189863457415
72,2.0008190843150246
73,2.0009331046573413
74,2.0010629799873785
75,2.001210910029102
76,2.00137939819192
77,2.001571293052706
78,2.0017898353711536
79,2.002038711336843
80,2.002322112822511
81,2.0026448054985093
82,2.0030122057472903
83,2.003430467402226
84,2.0039065794194526
85,2.004448475671134
86,2.0050651581183443
87,2.0057668346746045
88,2.0065650730976268
89,2.007472972234546
90,2.00850535187857
91,2.009678962351845
92,2.011012714683782
93,2.0125279318729787
94,2.0142486211631483
95,2.016201766479187
96,2.01841763909911
97,2.0209301232115973
98,2.023777051148608
99,2.027000540702321
100,2.0306473239475102
101,2.0347690533119387
102,2.03942256620432
103,2.0446700842949848
104,2.0505793175855285
105,2.0572234368371918
106,2.064680871035203
107,2.0730348798282128
108,2.0823728450352084
109,2.0927852214036973
110,2.104364086223317
111,2.1172012318754114
112,2.131385756915466
113,2.147001131896487
114,2.164121747646892
115,2.182808997176715
116,2.203106997495068
117,2.2250381220109627
118,2.2485985828060637
119,2.2737543668597033
120,2.300437880485473
121,2.328545679380779
122,2.3579376457820054
123,2.388437910490535
124,2.419837703569181
125,2.4519001597377943
126,2.4843669191173725
127,2.516966175470839
128,2.549421661224472
129,2.581461948490811
130,2.6128294074091647
131,2.643288204207326
132,2.6726308340640244
133,2.7006828483303535
134,2.7273056245949316
135,2.7523972127614105
136,2.7758914465378286
137,2.7977556217072213
138,2.8179871042188815
139,2.8366092452457488
140,2.8536669558577423


==> figures/tikz/data/results_fdmdqo_vary_chi_exp_value_scrambling.csv <==
l,$1$,$2$,$3$,$4$,$5$
0,2.0640622788713965,2.2477101135459856,2.4985777210614755,2.7494453285769667,2.933093163251555
1,2.116728467411039,2.4203467187946965,2.7813280723477716,3.07997182288961,3.259559484268903
2,2.1642189785896404,2.56472583999235,2.998021067586345,3.3182785167966213,3.4905358239885187
3,2.210432960593968,2.689752303017408,3.1630214567185844,3.4853594645966366,3.6492279372676752
4,2.2581565361341296,2.80220047906164,3.291019179359865,3.603276453326168,3.7586664865313657
5,2.3093579459181948,2.9064686137062146,3.3934477617671917,3.689075594817767,3.8362879103068277
6,2.365395281115112,3.005006162074407,3.478143627060945,3.7542561572400985,3.8937734505209214
7,2.427140857925076,3.098892187860499,3.5501533729381207,3.8060870891484972,3.9385006358464905
8,2.4950428936763434,3.1883533778300563,3.612656331956109,3.84904022230627,3.9750107675107786
9,2.5691484779800544,3.273163338013012,3.667675912289901,3.8858568417134207,4.0060812533212795
10,2.6491108048736107,3.3529236572894936,3.716550605643284,3.918239275645713,4.0334197772041795
11,2.734200887993132,3.427244966276513,3.7602211095804554,3.947271745162665,4.058089998643793
12,2.8233395702778443,3.495849558147023,3.7993961438086843,3.9736689058464543,4.080766644604244
13,2.9151591370953596,3.5586162030179698,3.834644464356591,3.997920971982358,4.101887391010775
14,3.008095534301061,3.615585510738874,3.866444411586982,4.020378520044825,4.121743596871853
15,3.100503510110871,3.666941230412249,3.8952101377908903,4.0413025362934105,4.1405350084424075
16,3.1907801613026185,3.7129794975553327,3.92130560304092,4.060894472639964,4.158403152156487
17,3.277479420113626,3.7540746088964623,3.945052472217065,4.079314731982977,4.175452000537305
18,3.3594018110145045,3.7906467960782555,3.9667351468250756,4.096694370620902,4.191760937471981
19,3.4356494984448567,3.823134948157496,3.9866045402624257,4.113142749297108,4.207392994714063
20,3.505644114447846,3.8519754001693727,4.0048813336973925,4.128752705959437,4.222400140506665
21,3.5691116883733227,3.8775867220899687,4.021759006529346,4.143604169473502,4.23682670428866
22,3.6260434847830334,3.9003597873736124,4.037406726291252,4.15776676200393,4.250711608139056
23,3.6766431373793083,3.920652124274951,4.051972096016655,4.171301724262266,4.264089826588295
24,3.721269611031362,3.938785519061037,4.065583730345111,4.184263373169785,4.2769933437888685
25,3.7603832186273642,3.9550459399282722,4.0783536317126865,4.196700227257871,4.289451781854092
26,3.7944991710607807,3.9696850087332924,4.090379347905511,4.208655889883661,4.301492813835438
27,3.8241506672979284,3.9829224177694016,4.101745903984952,4.220169752025772,4.313142435988293
28,3.849861693597012,3.9949488453148976,4.112527511736214,4.2312775582024145,4.324425148678912
29,3.872128560162988,4.005929055331069,4.122789067290324,4.242011866983071,4.335364078627251
30,3.8914086522480957,4.016004970852171,4.132587452433592,4.252402429337982,4.34598106412236
31,3.9081147396827407,4.02529858920292,4.141972657779482,4.262476502309911,4.356296717464229
32,3.9226133077415937,4.0339146641034755,4.150988746969136,4.272259111358894,4.3663304739402395
33,3.935225613268816,4.041943119369367,4.159674680884958,4.28177327169819,4.376100633327792
34,3.9462304461947957,4.0494611853900295,4.168065019915677,4.29104017667224,4.385624397693994
35,3.9558678378044676,4.056535266362529,4.176190520913441,4.30007935950477,4.394917907782762
36,3.9643431796529818,4.063222556157287,4.184078643860856,4.308908833419121,4.403996279300611
37,3.9718313938487175,4.069572425839252,4.191753981574782,4.317545214101388,4.412873639773049
38,3.978480928715314,4.075627607846697,4.199238624117197,4.326003827668007,4.421563166234404
39,3.9844174499655125,4.081425201784643,4.2065524680244515,4.3342988066612635,4.430077123759819
40,3.9897471640210744,4.086997525523708,4.213713479040003,4.342443176090614,4.4384269046985665
41,3.994559754159333,4.092372833358583,4.220737915757528,4.350448931135914,4.446623068387192
42,3.9989309378530233,4.097575920739247,4.227640520454021,4.358327107809014,4.454675381085895
43,4.002924669844432,4.102628632777949,4.234434682410634,4.366087847615635,4.462592855875275
44,4.00659502383799,4.107550291500017,4.241132578172543,4.373740457056758,4.470383792262297
45,4.0099877889013165,4.112358054729143,4.2477452924752725,4.381293462647582,4.478055815266442
46,4.0131418166467645,4.117067217618715,4.254282922950324,4.3887546620039295,4.485615913784448
47,4.016090153345764,4.121691466174239,4.260754671204137,4.396131171444359,4.493070478061631
48,4.0188609881945485,4.126243090655671,4.267168922428549,4.403429470475619,4.500425336127173
49,4.021478445580812,4.1307331654903585,4.273533315336321,4.410655443465245,4.507685789078957
50,4.023963245758994,4.1351717012502,4.279854803911501,4.417814418754702,4.51485664512939
51,4.026333255042758,4.139567773331085,4.286139712211838,4.424911205426524,4.521942252347058
52,4.028603943584383,4.143929631199105,4.292393783251217,4.431950127907329,4.528946530049732
53,4.030788766086063,4.148264791417521,4.298622222817016,4.438935058563595,4.535872998822304
54,4.03289947839195,4.152580117123782,4.304829738934351,4.445869448427144,4.542724809148545
55,4.034946400832233,4.156881886171183,4.311020577571399,4.452756356171422,4.549504768658755
56,4.036938637409078,4.161175849771352,4.317198555082847,4.459598475446832,4.556215368006157
57,4.038884258399362,4.1654672831596,4.323367087808585,4.466398160673069,4.562858805393828
58,4.040790452669807,4.169761029544798,4.329529219178913,4.473157451377739,4.569437009781122
59,4.042663654925283,4.17406153839002,4.335687644623311,4.479878095163554,4.575951662804252
60,4.044509652212241,4.178372898892315,4.341844734534963,4.486561569380319,4.5824042194499786
61,4.0463336732500474,4.18269886938298,4.348002555506382,4.493209101572694,4.588795927524654
62,4.048140463540515,4.18704290324863,4.35416289002079,4.499821688770257,4.59512784596305
63,4.049934348689917,4.19140817187351,4.3603272547585075,4.506400115682239,4.601400862022947
64,4.0517192879509265,4.1957975850210945,4.366496917656441,4.51294497185573,4.6076157074121555
65,4.053498919639212,4.200213809005321,4.372672913841111,4.5194566678526815,4.613772973394944
66,4.055276599788808,4.2046592829457605,4.3788560605406,4.525935450498007,4.619873124924545
67,4.057055435170573,4.209136233354963,4.38504697106851,4.532381417248074,4.625916513847914
68,4.058838311600966,4.213646687268131,4.391246067962045,4.538794529726188,4.631903391227956
69,4.0606279183060145,4.218192484093715,4.3974535953474225,4.545174626469043,4.637833918827328
70,4.062426768971987,4.222775286337564,4.4036696305978005,4.55152143492561,4.643708179796761
71,4.064237220004594,4.227396589331554,4.409894095342208,4.55783458274767,4.649526188609316
72,4.066061486428444,4.232057730079683,4.41612676587793,4.564113608408876,4.655287900280597
73,4.0679016557843335,4.2367598953196435,4.4223672830335765,4.570357971187189,4.660993218913376
74,4.069759700321194,4.241504128885293,4.42861516152551,4.5765670605434945,4.6666420056035705
75,4.0716374877292925,4.246291338445031,4.434869798846084,4.582740204927301,4.67223408574289
76,4.07353679062023,4.251122301682119,4.441130483718522,4.588876680038668,4.677769255751958
77,4.075459294925319,4.255997671975543,4.447396404149902,4.594975716573778,4.683247289276213
78,4.077406607355948,4.2609179836336475,4.453666655110744,4.601036507480029,4.688667942875327
79,4.079380262046593,4.2658836567272544,4.459940245866915,4.60705821474498,4.694030961235505
80,4.081381726482028,4.270895001564343,4.46621610698714,4.61303997574213,4.699336081932569
81,4.083412406794578,4.275952222844287,4.472493097047075,4.618980909155225,4.704583039772429
82,4.085473652504276,4.2810554235260785,4.47877000904888,4.624880120501517,4.7097715707342065
83,4.087566760763885,4.286204608441879,4.485045576573272,4.630736707273318,4.714901415540032
84,4.089692980161816,4.291399687684521,4.491318479679338,4.6365497637161575,4.71997232287437
85,4.091853514128481,4.2966404797950775,4.497587350565776,4.642318385260835,4.7249840522746025
86,4.094049523985323,4.301926714774474,4.503850779005788,4.648041672625836,4.729936376713419
87,4.096282131670541,4.307258036941102,4.5101073175664705,4.65371873560567,4.734829084892705
88,4.0985524221711485,4.31263400765465,4.516355486622409,4.659348696560002,4.739661983267425
89,4.100861445687213,4.31805410792465,4.522593779172004,4.6649306936177,4.744434897817263
90,4.103210219551099,4.323517740920742,4.52882066546413,4.670463883609308,4.74914767558273
91,4.105599729921758,4.329024234400316,4.535034597441742,4.675947444740803,4.7538001859816985
92,4.108030933271915,4.334572843067761,4.541234013008325,4.6813805790210195,4.758392321921474
93,4.110504757684063,4.3401627508784415,4.547417340122298,4.686762514454539,4.762924000720751
94,4.113022103969463,4.345793073299245,4.553583000723868,4.692092507011434,4.767395164855088
95,4.115583846623005,4.35146285953658,4.559729414498255,4.697369842384775,4.771805782538781
96,4.118190834625481,4.357171094741544,4.565855002478756,4.70259383754645,4.77615584815541
97,4.120843892103798,4.3629167022010815,4.571958190492623,4.7077638421113805,4.780445382548702
98,4.12354381885873,4.36869854552295,4.578037412452469,4.7128792395200225,4.784674433184636
99,4.126291390769006,4.374515430821456,4.584091113495498,4.717939448048507,4.78884307419527
100,4.129087360079836,4.380366108910038,4.590117752972745,4.722943921655656,4.792951406314198
101,4.131932455583373,4.386249277505925,4.596115807290204,4.72789215067566,4.796999556712837
102,4.1348273826980355,4.392163583451346,4.602083772603645,4.732783662365036,4.80098767874653
103,4.137772823453272,4.398107624955015,4.608020167368801,4.737618021312121,4.804915951618703
104,4.140769436385768,4.404079953856792,4.613923534748504,4.7423948297171705,4.808784579970991
105,4.143817856352931,4.410079077917874,4.619792444878436,4.747113727550853,4.8125937934067355
106,4.146918694269022,4.416103463138031,4.625625496992987,4.751774392598648,4.816343845954895
107,4.150072536769178,4.422151536100919,4.631421321412919,4.756376540398502,4.820035015480899
108,4.153279945806225,4.428221686347797,4.63717858139648,4.760919924078779,4.8236676030507075
109,4.156541458185058,4.434312268779422,4.6428959748557315,4.765404334103373,4.827241932253831
110,4.159857585039203,4.440421606085356,4.648572235939939,4.76982959793059,4.830758348490802
111,4.163228811253953,4.446547991199411,4.654206136488009,4.774195579592207,4.834217218230231
112,4.1666555948404715,4.452689689779451,4.659796487352011,4.7785021791988775,4.8376189282401505
113,4.170138366265059,4.458844942709337,4.665342139594069,4.782749332377855,4.840963884798228
114,4.173677527737778,4.4650119686203755,4.670841985558917,4.786937009648755,4.844252512884879
115,4.177273452464489,4.471188966429227,4.676294959824664,4.791065215742908,4.84748525536324
116,4.180926483866413,4.477374117888948,4.68170004003437,4.7951339888716,4.850662572149586
117,4.184636934771176,4.483565590149386,4.687056247611274,4.799143399948325,4.853784939377473
118,4.188405086579392,4.489761538323035,4.6923626483605645,4.80309355176992,4.85685284855871
119,4.1922311884107195,4.495960108052058,4.6976183529607685,4.806984578161254,4.8598668057440335
120,4.196115456233429,4.502159438072067,4.7028225173479905,4.810816643087996,4.862827330686022
121,4.200058071981391,4.508357662768019,4.707974342996294,4.814589939741684,4.865734956006684
122,4.204059182662569,4.514552914717454,4.713073077097704,4.8183046896011925,4.868590226371899
123,4.208118899462927,4.520743327216218,4.718118012645375,4.8219611414744294,4.871393697674679
124,4.21223729684984,4.52692703678169,4.723108488423577,4.825559570523981,4.8741459362290644
125,4.21641441167899,4.533102185628506,4.72804388890825,4.829100277280153,4.876847517976278
126,4.220650242308829,4.539266924111805,4.732923644081961,4.832583586644663,4.879499027704576
127,4.224944747726624,4.545419413132954,4.737747229167121,4.836009846888136,4.882101058284116
128,4.2292978466902,4.55155782650284,4.7425141642814275,4.83937942864426,4.884654209917989
129,4.233709416889409,4.557680353257881,4.747224014019489,4.8426927239033635,4.887159089410403
130,4.2381792941314345,4.56378519992398,4.751876386964664,4.845950145007948,4.8896163094529195
131,4.242707271553962,4.569870592723818,4.75647093513511,4.849152123652553,4.89202648792951
132,4.247293098870324,4.575934779723048,4.76100735336808,4.852299109890193,4.894390247241031
133,4.251936481650583,4.581976032911116,4.765485378646478,4.85539157114737,4.8967082136496956
134,4.2566370806426175,4.587992650212641,4.7699047893716635,4.858429991249606,4.898981016643931
135,4.261394511137131,4.5939829574255615,4.774265404586483,4.86141486945918,4.901209288324009
136,4.266208342380507,4.5999453100824255,4.778567083152403,4.864346719526707,4.90339366280866
137,4.271078097039335,4.605878095231531,4.782809722884664,4.867226068757981,4.905534775662843
138,4.276003250720415,4.611779733134875,4.7869932596492255,4.870053457097412,4.9076332633468
139,4.280983231549829,4.617648678880144,4.791117666425197,4.872829436229205,4.909689762686391
140,4.286017419814723,4.623483423904317,4.79518295233647,4.875554568697403,4.911704910364676


==> figures/tikz/data/results_mdqo_exp_value_best.csv <==
l,$0$,$5$,$15$,$30$,$50$
0,3.000000000000001,0.6263950984696471,0.18675767215231842,0.0469467158365657,0.006573075871653714
1,3.1766100599764187,0.770367096951553,0.2326405174983317,0.060578418721598234,0.008586827217753468
2,3.3086611321029786,0.9267723403244759,0.28635014459086633,0.07784593701722606,0.011210556914693299
3,3.4095880624133077,1.0893225151635408,0.34765022814174196,0.09951556144336995,0.014624149507940144
4,3.48931031937575,1.2512519631988788,0.4156616523272084,0.12639287783123238,0.019057141651943218
5,3.5545858737453626,1.4066676299855643,0.4888555373700507,0.15924928830932142,0.024800079448724692
6,3.6098485414974006,1.5514629011024992,0.565195178976839,0.19871006846085817,0.03221683391823426
7,3.65797158840746,1.6835457536166862,0.6424169591125309,0.2451076336067299,0.04175668321907681
8,3.700824586830912,1.8025117863367326,0.718381586640215,0.2983199305474537,0.05396390047302487
9,3.7396426605036175,1.9090738829484826,0.79139365531235,0.35763381185154813,0.06948104021554434
10,3.7752604972087225,2.004514518962764,0.8604015749510749,0.4216871565515154,0.08904013921424324
11,3.8082577661124155,2.0902882933119695,0.925041750278064,0.4885375771642481,0.11343399361974349
12,3.8390490943428817,2.1677886288133164,0.9855477587879024,0.5558715584867471,0.14345847168240686
13,3.8679400752939674,2.2382392489511007,1.0425786159579533,0.6213149362274487,0.17981819281571934
14,3.8951625974482056,2.3026623473311285,1.0970231415155378,0.6827610877418145,0.22299421390413404
15,3.9208975389216407,2.3618862504161156,1.1498211115139265,0.7386250080389831,0.2730855206325251
16,3.9452896589829436,2.4165695624322754,1.2018214918011427,0.7879650561016357,0.32965515592687183
17,3.968457591501825,2.4672297249642368,1.253683040846418,0.8304677552927977,0.3916300049466875
18,3.9905007015695397,2.514270604347538,1.3058151057941667,0.8663342091537083,0.4573079052237152
19,4.011503887882465,2.5580071591996423,1.358354363394953,0.8961227170797187,0.5245045756771078
20,4.031541008356599,2.598686734932702,1.41117335612617,0.9205939938957226,0.5908260598754839
21,4.050677361868285,2.636507052454852,1.4639165307489006,0.940586214349164,0.65400014629651
22,4.068971509079471,2.671631081550961,1.516058129011983,0.9569288000122257,0.7121732401835879
23,4.086476621667599,2.704199001102939,1.5669740618096903,0.9703919827990879,0.7640951408559986
24,4.103241489578755,2.7343374596032173,1.6160179637785794,0.9816639340834923,0.8091625052497093
25,4.119311277013218,2.7621663840821844,1.6625911741000758,0.9913465017208667,0.8473428302779269
26,4.1347280919172915,2.7878036326562174,1.7061980115546205,0.9999620485041159,0.8790297488179163
27,4.149531416076372,2.811367827355032,1.7464810958048789,1.0079659565527341,0.9048818714049001
28,4.163758430586983,2.832979726406405,1.78323559515724,1.0157612455364862,0.9256814761325347
29,4.177444262721666,2.85276249331341,1.8164049567332885,1.0237131636259935,0.9422295916374903
30,4.190622173841323,2.870841195227789,1.8460630439246737,1.0321625339339076,0.9552789737406819
31,4.203323703310492,2.8873418209302404,1.8723884084119387,1.0414371650834946,0.9654984290966335
32,4.215578779842679,2.9023900564791774,1.8956359248828476,1.0518608706035395,0.9734594715310346
33,4.22741580901689,2.9161100013212593,1.9161097493825767,1.0637596833004335,0.9796370058971687
34,4.238861743639278,2.9286229549934584,1.9341400655931782,1.0774647754948006,0.9844176794540412
35,4.249942142019588,2.9400463582552687,1.9500647412692906,1.0933114724884,0.9881115929174045
36,4.260681217980841,2.9504929345375484,1.9642160188319597,1.1116336453872262,0.9909647398436902
37,4.271101885442397,2.9600700484824563,1.9769117424864993,1.1327527728843019,0.9931707370653109
38,4.281225799652216,2.968879277549497,1.988450320462625,1.1569611670413917,0.9948811812690821
39,4.291073396549056,2.9770161790421756,1.9991085424192434,1.1844993670461936,0.9962144264172723
40,4.300663931274947,2.9845702270725507,2.0091414288957177,1.2155285924265198,0.9972628264132463
41,4.3100155165055725,2.99162489051358,2.0187834118458365,1.2501004080972469,0.9980986064237704
42,4.319145160999404,2.9982578226118077,2.0282502858967995,1.2881272354368258,0.9987785692789293
43,4.328068808568178,3.004541134574552,2.0377415020647494,1.3293586969891624,0.9993478454689725
44,4.336801377527521,3.0105417282659723,2.0474424866474985,1.3733694802097105,0.9998428776812364
45,4.345356800585468,3.0163216665233845,2.0575267544842055,1.4195638805027233,1.0002938057252284
46,4.353748065058955,3.0219385631061195,2.0681576494767886,1.467200085804023,1.0007263916025368
47,4.3619872532666175,3.027445977633744,2.0794895904929134,1.5154337479820046,1.0011636005768576
48,4.370085582923611,3.0328938038944906,2.091668732760762,1.563376243662654,1.001626933686847
49,4.378053447356501,3.038328642528429,2.1048329790003373,1.610159512750051,1.0021375905060392
50,4.385900455358628,3.0437941512912676,2.1191112959261855,1.6549976987796835,1.0027175278671008
51,4.393635470516309,3.049331367898956,2.1346223150321917,1.6972366173718016,1.0033904702784953
52,4.401266649850848,3.0549790018779044,2.151472225679882,1.7363850464966832,1.0041829203239172
53,4.4088014816388785,3.060773692949413,2.1697520064326485,1.7721259005246215,1.005125211864613
54,4.416246822292492,3.066750234313086,2.1895340888716945,1.8043092083616266,1.0062526447433147
55,4.4236089322,3.0729417598154414,2.2108686063772445,1.8329314663633505,1.007606736231687
56,4.430893510446953,3.0793798944466824,2.2337794455614004,1.8581069976100892,1.0092366208633121
57,4.43810572835506,3.0860948679466667,2.2582603841627495,1.8800366188572895,1.0112006255402624
58,4.445250261793207,3.0931155915616197,2.28427165713902,1.8989777182071532,1.0135680395774562
59,4.45233132222982,3.1004696982125397,2.311737330854707,1.9152183442022443,1.0164210879164044
60,4.459352686509322,3.108183546546403,2.3405438711715196,1.929056520789909,1.019857097812567
61,4.466317725347142,3.1162821895694637,2.37054025395301,1.9407849519167153,1.0239908219410325
62,4.47322943054793,3.124789308831316,2.4015398796070246,1.950680615035599,1.0289568404533762
63,4.480090440960321,3.133727115457571,2.4333244179704643,1.9589984125125177,1.0349119068872807
64,4.486903067188691,3.1431162197320326,2.465649536732884,1.9659679606430172,1.0420370237252592
65,4.493669315088302,3.1529754714152727,2.498252275777862,1.9717926541761324,1.0505389294959167
66,4.500390908074995,3.1633217735587618,2.530859648213646,1.9766502754936317,1.0606505501058143
67,4.507069308284121,3.1741698732293333,2.56319790527908,1.9806945714393822,1.072629817990217
68,4.513705736616223,3.1855321332876736,2.5950018212228296,1.9840573677294702,1.086756109502049
69,4.520301191708922,3.197418290148887,2.626023350019703,1.986850916696986,1.103323425615524
70,4.526856467875619,3.209835203266822,2.6560390790850943,1.9891702743906126,1.1226293969802252
71,4.533372172052351,3.22278660289243,2.6848560428031374,1.9910955787402265,1.1449593089908676
72,4.5398487397942695,3.236272843417416,2.7123156369380528,1.9926941551209172,1.170564710841014
73,4.54628645036293,3.250290670278484,2.7382955651529004,1.9940224134339606,1.199636885161015
74,4.552685440945091,3.2648330089104065,2.762709923542182,1.9951275258407248,1.2322765544325598
75,4.559045720042764,3.279888784540918,2.785507667380492,1.9960488900006088,1.2684626180251253
76,4.565367180073333,3.2954427816619196,2.8066697945897827,1.9968193918397117,1.3080242045729689
77,4.571649609217266,3.3114755517394525,2.8262056207088646,1.9974664866099119,1.3506214441001934
78,4.577892702549672,3.327963377099649,2.8441485161905438,1.9980131188228174,1.3957405408885766
79,4.584096072490569,3.3448782979249394,2.8605514393297353,1.9984785016476148,1.4427074630455463
80,4.590259258607319,3.3621882079090204,2.875482539549334,1.9988787752967256,1.4907217226152074
81,4.596381736801149,3.379857022369108,2.889021037978266,1.9992275622912516,1.5389077663103339
82,4.602462927908377,3.397844920543811,2.901253524818227,1.9995364356264185,1.5863774941837407
83,4.608502205745385,3.416108661484494,2.91227075253431,1.9998153139498274,1.632294685067753
84,4.614498904625082,3.434601970471344,2.9221649541395207,2.0000727960434235,1.6759316237864883
85,4.620452326371212,3.453275990366123,2.9310276780818256,2.000316445229411,1.716710177341668
86,4.626361746855574,3.472079789878398,2.9389481050612654,2.000553032831089,1.7542232351045235
87,4.632226422081917,3.49096091850189,2.946011796025056,2.0007887485194913,1.7882365512020306
88,4.638045593839208,3.509865995998439,2.9522998126409066,2.001029384260411,1.8186743881391423
89,4.643818494945677,3.5287413228793856,2.957888149681335,2.0012804976311185,1.8455942453660816
90,4.649544354104148,3.5475334974444035,2.96284742108662,2.001547559485353,1.8691562883562367
91,4.655222400388009,3.5661900246402194,2.967242746438606,2.0018360902915826,1.889592267249904
92,4.660851867376342,3.5846599023146712,2.9711337909461237,2.00215178893542,1.9071773035016248
93,4.666431996955792,3.602894171344436,2.974574918920367,2.002500657345916,1.922206437039034
94,4.671962042805931,3.6208464175517454,2.9776154274969073,2.0028891239614954,1.93497658799888
95,4.6774412735841295,3.638473215207929,2.9802998336602147,2.0033241687801526,1.9457737261520354
96,4.682868975825144,3.6557345041382745,2.982668193239464,2.0038134525262135,1.954864549699637
97,4.688244456570065,3.672593894866624,2.984756435386469,2.004365452299468,1.9624917745962664
98,4.693567045738537,3.6890188987381425,2.986596700114469,2.0049896059381873,1.9688721288999016
99,4.698836098257598,3.7049810824082057,2.9882176698174767,2.0056964672117994,1.9741962482752802
100,4.70405099595997,3.720456148371438,2.9896448883786224,2.0064978738463974,1.9786298159665354
101,4.7092111492640365,3.7354239452341207,2.9909010635983577,2.007407130259715,1.9823154436720725
102,4.7143159986473275,3.7498684131366415,2.9920063503174865,2.008439206721405,1.9853749274878794
103,4.719365015924801,3.763777471067061,2.9929786128580256,2.009610956435466,1.9879116266148875
104,4.72435770534284,3.777142853754751,2.9938336663317258,2.010941351735175,1.9900128005039026
105,4.729293604499402,3.789959906399966,2.9945854970361308,2.0124517401517785,1.9917518050333511
106,4.7341722851004455,3.8022273457061964,2.9952464626264916,2.0141661205235826,1.9931900942029457
107,4.738993353562271,3.813946995577318,2.9958274730641157,2.016111438500971,1.9943790049146672
108,4.743756451469195,3.825123505470689,2.9963381535351097,2.0183178997145355,1.995361322502399
109,4.748461255895514,3.835764058816035,2.9967869906377542,2.020819297437865,1.9961726368897583
110,4.753107479600424,3.8458780781743935,2.9971814631757674,2.0236533497141886,1.996842506030493
111,4.757694871104301,3.8554769329757335,2.9975281588867944,2.026862038540951,1.9973954464257746
112,4.76222321465429,3.8645736547871086,2.9978328783951893,2.0304919407296755,1.9978517713205115
113,4.766692330087064,3.8731826641678766,2.998100727616248,2.0345945363968907,1.9982282965673384
114,4.771102072596083,3.881319512298906,2.998336199763788,2.0392264766297776,1.9985389327318615
115,4.775452332410611,3.889000639756126,2.998543248030561,2.0444497866784355,1.9987951802053112
116,4.779743034393291,3.8962431540538285,2.9987253499256465,2.050331975088784,1.9990065421521446
117,4.783974137563002,3.9030646269225135,2.9988855641680567,2.0569460126379155,1.9991808682095693
118,4.788145634549199,3.9094829117156316,2.999026580953317,2.0643701380419857,1.999324640064474
119,4.7922575509839485,3.9155159808608127,2.9991507663312893,2.072687440646855,1.999443208406741
120,4.796309944837399,3.9211817828812867,2.9992602013598075,2.0819851644092804,1.9995409893140845
121,4.800302905702297,3.9264981182068075,2.999356716630281,2.0923536734651726,1.9996216268624603
122,4.804236554032844,3.931482532763021,2.9994419226985287,2.103885018838265,1.9996881276679277
123,4.808111040343006,3.9361522281652395,2.9995172368966054,2.1166710500821098,1.9997429721355404
124,4.811926544369071,3.9405239872379987,2.9995839069492485,2.1308010268472497,1.9997882064011283
125,4.815683274201092,3.944614113526335,2.9996430317714102,2.1463587055806626,1.999825518285335
126,4.819381465387541,3.948438383449896,2.9996955797809703,2.163418907613962,1.9998563000191505
127,4.823021380017385,3.95201200976848,2.999742405022664,2.1820436178806744,1.999881700031243
128,4.826603305783429,3.9553496150702587,2.9997842613653347,2.2022777181823194,1.999902665695838
129,4.830127555030674,3.9584652140552583,2.9998218150042755,2.224144523022878,1.9999199786137822
130,4.833594463793178,3.9613722034611127,2.9998556554734663,2.247641354613494,1.9999342837282486
131,4.837004390822688,3.96408335856114,2.999886305348639,2.2727354587792155,1.9999461133515235
132,4.84035771661213,3.966610835252386,2.9999142288007734,2.299360614482338,1.9999559069926443
133,4.8436548424168535,3.968966176840592,2.9999398391409455,2.3274148141201674,1.999964027721172
134,4.846896189276307,3.971160324717461,2.999963505480782,2.3567593775788573,1.999970775674496
135,4.850082197038658,3.973203632211452,2.999985558618114,2.387219801275009,1.9999763992103055
136,4.853213323390699,3.9751058809751836,3.000006296244525,2.4185885313688025,1.9999811041185531
137,4.856290042895156,3.9768762993495175,3.000025987560022,2.450629694041151,1.9999850612350238
138,4.859312846037449,3.978523582215889,3.000044877370109,2.483085631015539,1.9999884127391316
139,4.862282238283654,3.9800559119142465,3.0000631897316294,2.515684899594331,1.9999912773693924
140,4.865198739151396,3.981480979863794,3.0000811312060556,2.5481512320623727,1.9999937547495459


==> figures/tikz/data/results_mdqo_exp_value_worst.csv <==
l,$0$,$5$,$15$,$30$,$50$
0,3.000000000000001,0.9428241566731469,0.29517283188265786,0.11164626541298298,0.030273259827823095
1,3.1770440658470154,1.129446196405795,0.35415533088023216,0.1367449142535889,0.03781281198405015
2,3.3156445420474046,1.3229837075233921,0.4207587985226726,0.16646994181188965,0.04713894419407448
3,3.426010683664047,1.5149220800175058,0.4944847994751392,0.20121196015095316,0.058625318904347634
4,3.51622835142921,1.6977101981238354,0.5743908239037092,0.24119763087706714,0.07269734618479753
5,3.5921662332774233,1.8660017376511708,0.6591486198597828,0.2864143200611984,0.08982527350427352
6,3.6578916670418833,2.017042525865217,0.747175210196589,0.3365436921677443,0.11050840277859805
7,3.7161626822614093,2.1503154061975236,0.8368111095976023,0.3909228034791693,0.13524734384033443
8,3.7688384483412527,2.2668245365024835,0.9265028287048336,0.4485511235845074,0.16450173761798578
9,3.8171788640412787,2.368374325709561,1.014945641009792,0.5081545576755674,0.1986326830011193
10,3.862049396620063,2.4570292713733233,1.1011585078494872,0.5683033497459455,0.23783262620866782
11,3.9040564855266444,2.5347884910483613,1.1844874238259955,0.6275642477222831,0.2820506970802241
12,3.9436356112458517,2.60343060534942,1.2645545296610448,0.6846556735261562,0.33092740079407623
13,3.9811082773084463,2.664466831965613,1.3411805355322546,0.7385736060024509,0.3837569150170644
14,4.016718950672878,2.719151235429618,1.414306685084755,0.7886659706299999,0.43949489158610466
15,4.050659170274164,2.768514916781151,1.4839339416066277,0.8346494733715965,0.49682223642378537
16,4.08308343257735,2.813405809986796,1.550086628045352,0.8765777677682354,0.5542613401355178
17,4.114119774381834,2.854525512881053,1.61279918997435,0.914778436521215,0.610325166181706
18,4.143876902215025,2.892460075454804,1.6721196670930498,0.9497774419862468,0.663668456176273
19,4.172449046048752,2.9277043703801775,1.728121787429353,0.9822256360736955,0.7132095741478122
20,4.199919295044195,2.9606807885155213,1.7809184214350733,1.0128358431147457,0.7582015615523697
21,4.2263619093671,2.9917533212054503,1.8306713056027382,1.0423334597342189,0.7982468167113635
22,4.251843935121488,3.0212380574150357,1.8775944614859923,1.0714196674273246,0.8332644057960942
23,4.276426342284577,3.0494109648792307,1.9219509017261012,1.1007443783145687,0.8634273824509422
24,4.300164835623823,3.0765136447451633,1.9640436846043396,1.1308855427151183,0.8890886506937962
25,4.323110442140178,3.1027575894104813,2.0042031031311263,1.1623319254729534,0.9107099845555268
26,4.345309947143871,3.128327344571132,2.0427719160922435,1.1954674771126528,0.9288029438828027
27,4.36680622939367,3.15338287783075,2.080090269336755,1.2305566815430533,0.9438850316264322
28,4.3876385305405305,3.178061382517481,2.116481531249793,1.2677315316277582,0.9564506816034327
29,4.407842683327833,3.202478690972867,2.152239836051312,1.3069818672975027,0.966954666575588
30,4.427451315262738,3.2267304315625633,2.1876197819099534,1.3481514974911604,0.9758048610454712
31,4.446494038893121,3.250893034000365,2.222828497292607,1.390942612402551,0.9833614476323068
32,4.464997635796906,3.2750246651501542,2.258020156979041,1.4349303423788147,0.9899401817215776
33,4.482986238496153,3.2991661598868083,2.2932929660275527,1.47958795897453,0.9958179431058449
34,4.500481512450049,3.3233419970721876,2.3286885974335343,1.5243213861217177,1.0012393576201146
35,4.517502838844539,3.34756135795287,2.3641940341864354,1.5685098393808103,1.0064237093619084
36,4.534067497923385,3.3718192924594526,2.399745707217754,1.611548061981188,1.011571678524466
37,4.550190851978723,3.39609800750541,2.4352357297893694,1.6528851926537578,1.0168716472252448
38,4.565886526749191,3.420368280291933,2.4705199125597472,1.6920559217945574,1.022505438383659
39,4.58116658979303,3.4445909889370343,2.5054271193720288,1.72870107631418,1.028653411618497
40,4.596041724360497,3.4687187427763737,2.5397694154250505,1.76257667811742,1.0354988519471815
41,4.610521397344263,3.492697585869262,2.573352390637945,1.7935523359552346,1.043231564018495
42,4.624614020008206,3.516468740068604,2.6059850293540663,1.8216011574668234,1.0520505357055934
43,4.638327100360142,3.539970348921615,2.6374885501185283,1.846784025994325,1.062165467709722
44,4.651667386225022,3.5631391809905173,2.6677037508497836,1.8692311103323398,1.073796888707317
45,4.6646409982779895,3.585912251082968,2.696496549158086,1.8891230428849193,1.087174499994388
46,4.67725355250142,3.6082283203252237,2.7237615818379357,1.9066735374960597,1.1025333365888557
47,4.689510271728717,3.630029240758031,2.749423897148711,1.9221145186315471,1.1201073178690935
48,4.701416086124938,3.6512611167668396,2.7734389173952616,1.9356842287285265,1.1401198224559268
49,4.71297572262617,3.6718752636199263,2.795790953550148,1.9476183309598443,1.1627710967482723
50,4.72419378351349,3.691828952051416,2.8164906126080558,1.9581437376093613,1.1882226292482252
51,4.735074814431812,3.7110859365529008,2.8355714540867627,1.967474745591451,1.2165791115505833
52,4.74562336227819,3.7296167732413696,2.8530862322262136,1.9758110138420193,1.2478692422750814
53,4.7558440234783195,3.7473989403683223,2.8691030155681183,1.9833369359800996,1.2820273338838675
54,4.765741483244532,3.764416780375719,2.8837014167877335,1.9902220159124604,1.3188783041672223
55,4.775320546464414,3.78066128668748,2.8969691026333315,1.9966219224562902,1.358128963732929
56,4.784586160907606,3.7961297610943925,2.9089986940027863,2.002679967886785,1.399368325331687
57,4.793543433460902,3.81082536871529,2.919885114318184,2.008528816956858,1.4420788095341854
58,4.802197640109926,3.824756617267671,2.9297234028178707,2.014292283988673,1.4856587213230772
59,4.810554230381269,3.837936785991916,2.938606978657009,2.020087115344226,1.5294544683545195
60,4.818618826943849,3.850383327315676,2.946626320998204,2.0260246836530467,1.5727991295547192
61,4.826397221043897,3.8621172614947916,2.953868018062678,2.0322125400016127,1.6150526784001278
62,4.833895364416311,3.873162581284106,2.960414132594121,2.038755782481358,1.6556388134394513
63,4.84111935827768,3.8835456804020976,2.966341830575371,2.0457582056390486,1.6940740596444295
64,4.848075439964445,3.893294816342287,2.971723222746429,2.0533231969529697,1.7299863563445683
65,4.854769967734957,3.902439615090734,2.9766253732006724,2.061554344843376,1.7631222818267618
66,4.8612094042077025,3.9110106226276367,2.9811104350868853,2.0705557192409128,1.7933438693473254
67,4.867400298860856,3.9190389057772324,2.985235879499785,2.0804317817409013,1.8206172586229625
68,4.87334926997143,3.9265557030456804,2.9890547895199404,2.0912868793412143,1.8449960372063474
69,4.879062986326498,3.9335921245470615,2.9926161967700384,2.1032242753546577,1.8666021083310387
70,4.884548148994738,3.9401788989399256,2.9959654426324605,2.116344675161678,1.8856064626067597
71,4.889811473404659,3.946346164444987,2.9991445503645036,2.130744215031056,1.9022115567296096
72,4.894859671936326,3.9521233004460403,3.0021925977580914,2.146511901279994,1.9166363059555391
73,4.899699437196867,3.957538795845408,3.0051460827652554,2.163726516265247,1.9291041033058027
74,4.904337426116398,3.962620150207579,3.0080392767146686,2.182453048053082,1.939833842960537
75,4.9087802449704725,3.9673938037382475,3.0109045614516434,2.202738751767013,1.9490336518055873
76,4.913034435407691,3.9718850922733218,3.0137727480180954,2.224609010293603,1.956896895663923
77,4.917106461536768,3.976118223660844,3.0166733754189186,2.248063225500257,1.9635999882925939
78,4.921002698105852,3.980116272181273,3.0196349886586304,2.2730710309052946,1.969301555633074
79,4.924729419788321,3.983901187945597,3.0226853956302615,2.299569162877691,1.974142565812389
80,4.928292791573295,3.9874938185189706,3.025851902642361,2.3274593484984822,1.9782471062365423
81,4.931698860245616,3.990913940326543,3.029161528417017,2.356607553144192,1.9817235597306038
82,4.93495354692888,3.9941802976979277,3.0326411963128077,2.386844871567292,1.9846659949495542
83,4.938062640655939,3.9973106476905977,3.0363179043470696,2.417970240424047,1.987155639192054
84,4.941031792924073,4.000321809095747,3.040218872333027,2.449755003552961,1.9892623438068675
85,4.943866513186492,4.003229714270407,3.04437166512773,2.4819491884600664,1.9910459844756492
86,4.946572165227678,4.006049462655551,3.0488042906232673,2.514289175689408,1.992557762284016
87,4.949153964367364,4.008795375031745,3.0535452707227204,2.5465062884100496,1.9938413882997617
88,4.951616975436258,4.011481047732082,3.058623683141329,2.578335722835571,1.9949341459044738
89,4.9539661114659195,4.014119406178211,3.0640691714813384,2.6095251994031297,1.99586783269852
90,4.956206133035324,4.016722757230671,3.069911920668104,2.6398427471657957,1.9966695884977144
91,4.958341648217456,4.019302839951264,3.0761825945312484,2.6690831338048997,1.9973626186055955
92,4.9603771130705985,4.021870874464894,3.0829122320979088,2.6970726037091923,1.997966822815936
93,4.962316832620799,4.024437608682684,3.090132099070744,2.723671761971766,1.9984993409465783
94,4.964164962284132,4.027013362709399,3.097873491030672,2.7487766164054097,1.9989750254667669
95,4.965925509679783,4.029608070807653,3.106167485177199,2.7723179398308107,1.999406851194553
96,4.9676023367875715,4.03223132083081,3.115044637943587,2.7942592253696548,1.9998062712726958
97,4.969199162406225,4.034892391067175,3.124534626646353,2.8145935715762054,2.0001835277904747
98,4.970719564871576,4.03760028446138,3.1346658344917877,2.8333398534891456,2.0005479245758013
99,4.972166984996526,4.040363760196031,3.1454648798013176,2.850538517659566,2.0009080688806717
100,4.973544729197594,4.0431913626284235,3.1569560922538527,2.86624729475641,2.0012720879479864
101,4.974855972775453,4.046091447584754,3.1691609412778194,2.880537063958439,2.001647825791172
102,4.97610376331961,4.049072206018274,3.1820974244309204,2.8934880391971394,2.0020430249433776
103,4.97729102421002,4.0521416850390395,3.1957794266193256,2.905186386195088,2.0024654974382834
104,4.978420558190736,4.055307806321968,3.2102160642255533,2.9157213261882164,2.0029232888641797
105,4.979495050993299,4.058578381897371,3.2254110314849123,2.9251827397540424,2.00342483897902
106,4.980517074989569,4.061961127324414,3.2413619695767033,2.9336592528379684,2.003979142077037
107,4.981489092855977,4.065463672243672,3.25805988163786,2.941236766073345,2.004595910046359
108,4.9824134612330635,4.069093568300294,3.2754886189911887,2.947997376259793,2.0052857408396365
109,4.983292434366039,4.0728582944249085,3.293624465020881,2.95401863352713,2.0060602948823028
110,4.984128167713829,4.076765259455366,3.3124358430479766,2.9593730774160623,2.0069324817499523
111,4.984922721515602,4.080821802079333,3.3318831730219602,2.9641279982075,2.0079166592392634
112,4.985678064305286,4.08503518807575,3.3519188986904043,2.9683453749834445,2.0090288467142976
113,4.986396076365904,4.089412604832619,3.3724877020826893,2.9720819480734493,2.0102869543061432
114,4.987078553116762,4.093961153119842,3.3935269157280255,2.9753893899928787,2.011711029147879
115,4.987727208427661,4.098687836099084,3.4149671352561306,2.978314545219307,2.0133235193014247
116,4.9883436778553465,4.103599545558255,3.43673302628813,2.9808997148824288,2.01514955533382
117,4.98892952179822,4.108703045366326,3.4587443103382967,2.9831829675050465,2.0172172485750344
118,4.989486228566323,4.114004952155241,3.4809169054351066,2.985198461273421,2.0195580038765195
119,4.990015217364184,4.119511713249632,3.5031641889968768,2.986976766945884,2.0222068431193994
120,4.99051784118492,4.125229581882318,3.525398343804474,2.988545183480387,2.0252027337164185
121,4.990995389614458,4.131164589754125,3.54753174325021,2.9899280408469115,2.0285889138309123
122,4.991449091545352,4.137322517020513,3.5694783298021475,2.9911469863693902,2.032413202918723
123,4.991880117800093,4.143708859815047,3.591154940998743,2.9922212523943075,2.0367282824149444
124,4.9922895836642205,4.150328795450497,3.612482540247677,2.993167904183509,2.0415919268904426
125,4.992678551329894,4.157187145472568,3.633387314990765,2.9940020677442227,2.0470671607916695
126,4.993048032250919,4.164288336778327,3.653801611970286,2.9947371378970526,2.0532223100214733
127,4.99339898941042,4.171636361051288,3.67366468780808,2.995384967292064,2.060130911297358
128,4.993732339502662,4.179234732807113,3.692923262232381,2.995956037354168,2.067871435768207
129,4.99404895503064,4.187086446387555,3.7115318704001665,2.9964596123049065,2.076526777316332
130,4.994349666321272,4.195193932284788,3.7294530192670123,2.996903877494972,2.0861834511092625
131,4.994635263460092,4.203559013222823,3.746657160365109,2.9972960633112704,2.0969304453842783
132,4.994906498147543,4.212182860466265,3.7631224973188546,2.9976425559104865,2.1088576705538147
133,4.995164085478923,4.2210659508681045,3.778834650766832,2.997948995990763,2.1220539562051095
134,4.995408705650237,4.230208025206331,3.793786206028301,2.998220366753719,2.1366045603073376
135,4.995641005592139,4.2396080483926015,3.8079761699393124,2.998461072138178,2.1525881777776927
136,4.995861600534244,4.249264172163551,3.8214093629739576,2.9986750063298544,2.170073468957942
137,4.996071075502074,4.259173700885251,3.8340957713112953,2.99886561547188,2.1891151731109875
138,4.996269986748885,4.269333061112354,3.8460498811898995,2.9990359524223122,2.2097499268902054
139,4.996458863124724,4.279737775544405,3.8572900149949456,2.9991887253283807,2.231991969896556
140,4.996638207384835,4.290382442011239,3.8678376853111756,2.9993263407147537,2.2558289833663823


==> figures/tikz/data/results_mdqo_postproc.csv <==
h,random,QAOA$_1$,$k_1=5$,$k_1=15$,$k_1=30$,$k_1=50$
0,0.062499999999999986,0.017157224145080283,0.000646076484957519,8.125811155427629e-07,3.224927112808468e-11,3.9144278332415e-17
1,0.062499999999999986,0.007429001165637769,0.0010752111517897292,1.9976959957161687e-05,4.5015476339904345e-08,1.1923834350854756e-11
2,0.12499999999999997,0.002260028549836715,0.0008588348397982068,0.00011000440656346188,4.486831063820544e-06,5.6483731679855135e-08
3,0.37499999999999994,0.2143279954859642,0.1563612182351547,0.07381392574173144,0.021302529889845805,0.0036427763277820926
4,0.31249999999999994,0.5222640835812625,0.5560019549257175,0.5589302401301954,0.5012547862172732,0.38869049060052246
5,0.062499999999999986,0.2365616670722181,0.28505670436258235,0.3671250401804368,0.4774381520140916,0.6076666765760401


==> figures/tikz/data/results_mdqo_success_prob_best.csv <==
l,$0$,$5$,$15$,$30$,$50$
0,0.8779366264589171,0.593913368571573,0.5288128402768779,0.5072535799580773,0.5010155960560523
1,0.8974169260772034,0.6150178496289761,0.5358806645467872,0.5093597449751409,0.5013267377392715
2,0.9113120802987774,0.637761303613531,0.5441483008294677,0.5120276476060236,0.5017321262544089
3,0.9213781685515819,0.6611833048988075,0.5535759574195034,0.5153756724836648,0.5022595552885666
4,0.9288873990671683,0.6842751272568272,0.5640239437827478,0.5195282693358638,0.5029444901994934
5,0.934693336044023,0.7061800706358166,0.5752517375030819,0.5246045976337714,0.5038318228197476
6,0.9393482570177079,0.726322877771299,0.5869401285686207,0.5307012279210781,0.5049777742997552
7,0.9432052579587185,0.7444346993441391,0.5987348507797026,0.537869467663019,0.506451761910937
8,0.9464909968936053,0.760496752234308,0.6103010300814433,0.5460903893435036,0.5083378804421682
9,0.9493531621118262,0.7746508995765955,0.6213726478546144,0.5552537196229423,0.5107354099786905
10,0.9518901660929893,0.7871166237496948,0.6317834395380992,0.5651488968909435,0.5137574563459254
11,0.9541693828728376,0.798132318504695,0.6414737006363761,0.575475688716465,0.5175265131746407
12,0.9562383071535825,0.8079218848719005,0.65047627827359,0.585876507529279,0.5221655487120213
13,0.9581314247473124,0.8166800394619276,0.6588901639772211,0.5959843830253743,0.5277834324195367
14,0.9598744993906003,0.8245688217652547,0.6668505224935624,0.6054736686310831,0.5344544913661978
15,0.9614872973493356,0.8317196517388006,0.6745014307855721,0.6140992931724508,0.542194019276677
16,0.9629853573128209,0.8382375240427298,0.6819744173911593,0.6217155631407912,0.5509345020576699
17,0.9643811674804053,0.8442056013238993,0.6893735470123434,0.6282738030805486,0.5605101337257522
18,0.9656849672209202,0.8496894729892904,0.6967666247482565,0.6338047930512598,0.5706579149913014
19,0.9669053056401746,0.8547408525018025,0.7041817706124629,0.6383944375023267,0.5810403550521747
20,0.9680494390333575,0.8594006986543851,0.7116086458671204,0.6421598354498298,0.5912875664020254
21,0.9691236190437807,0.8637018128166306,0.7190036285640415,0.645229957499373,0.6010484720726254
22,0.9701333050160879,0.8676709718502964,0.7262980821951004,0.6477323069964679,0.6100366748332765
23,0.971083322682382,0.8713306481436582,0.733408580267565,0.64978510648764,0.618059006806881
24,0.971977984150729,0.874700360899287,0.7402476992728423,0.6514937403420934,0.6250222448875756
25,0.9728211795402414,0.8777977003183093,0.7467339414921026,0.6529500692003156,0.6309213652859706
26,0.9736164475579605,0.8806390673308027,0.752799581834063,0.6542334564086004,0.6358171854355383
27,0.9743670302596276,0.8832401734931048,0.758395707918037,0.6554126669532409,0.6398114635615146
28,0.9750759158250272,0.8856163465873816,0.7634942995407322,0.6565480909364272,0.6430250649545107
29,0.9757458721888507,0.8877826862898875,0.7680877065734109,0.6576939623902328,0.6455817512679773
30,0.976379473660787,0.8897541108883099,0.7721862146648366,0.6589003880021137,0.6475978246841432
31,0.9769791221541195,0.8915453308773402,0.7758144998923208,0.6602150829582709,0.6491766154280835
32,0.9775470642617605,0.8931707790631848,0.779007703736363,0.6616847493510895,0.6504064198325704
33,0.9780854051332747,0.8946445203010146,0.7818076828583653,0.663356041123191,0.6513606057251446
34,0.9785961198895418,0.8959801577851471,0.7842597792454696,0.6652760502165634,0.6520989024530539
35,0.9790810631450748,0.8971907473290759,0.7864102689086379,0.6674922316854017,0.6526692099341479
36,0.9795419770789183,0.8982887265357624,0.7883045078935049,0.6700516712737214,0.6531095201541963
37,0.9799804983944007,0.8992858622301191,0.789985707475788,0.672999599094799,0.6534497290201786
38,0.9803981644292672,0.900193216951626,0.7914942278933377,0.6763770812725594,0.6537132358135395
39,0.9807964186159894,0.9010211335620786,0.7928672689057192,0.6802178919407833,0.6539182984961116
40,0.9811766154436833,0.9017792359566944,0.7941388433494683,0.6845446913404285,0.6540791516970325
41,0.9815400250352913,0.9024764433176076,0.7953399368997729,0.689364811198094,0.6542069125904177
42,0.9818878374242851,0.9031209951721839,0.7964987769178473,0.6946661548592226,0.6543103065108644
43,0.9822211665924301,0.9037204845921919,0.7976411517893267,0.7004139080895255,0.6543962444686292
44,0.9825410543127583,0.9042818970966522,0.7987907377769838,0.7065488535636097,0.6544702819994526
45,0.9828484738287028,0.9048116531285533,0.7999694026289119,0.7129880087343675,0.6545369848933701
46,0.9831443333904879,0.9053156523121524,0.8011974642252095,0.7196280142530893,0.6546002232999906
47,0.9834294796626448,0.9057993180292667,0.8024938889815727,0.7263512098236391,0.6546634119967066
48,0.9837047010113018,0.9062676411590203,0.8038764192518449,0.7330337568927563,0.6547297114316176
49,0.9839707306762993,0.9067252220949772,0.8053616222874933,0.7395546776885007,0.6548022015586081
50,0.9842282498307425,0.9071763103822451,0.806964856078338,0.7458044481261701,0.6548840384337817
51,0.9844778905290992,0.9076248415051933,0.8087001502015375,0.7516918938737833,0.6549786019707137
52,0.9847202385440951,0.9080744705068715,0.8105800031375516,0.7571485524592796,0.6550896420734165
53,0.9849558360923024,0.9085286022384238,0.8126151017424075,0.762130231334342,0.6552214294922453
54,0.9851851844482771,0.9089904181258455,0.8148139738967664,0.7666160295868666,0.6553789170869003
55,0.9854087464473076,0.9094628994074694,0.8171825917576065,0.7706054604084973,0.6555679166317289
56,0.9856269488771625,0.9099488468434829,0.8197239501992892,0.774114459289879,0.6557952957449027
57,0.9858401847596469,0.9104508969331049,0.8224376522884478,0.7771710168788517,0.6560691988204821
58,0.9860488155232123,0.9109715346997933,0.8253195399881803,0.7798110084147336,0.6563992948047703
59,0.9862531730683104,0.9115131031235466,0.8283614124549095,0.7820745822467041,0.6567970530412726
60,0.9864535617275938,0.9120778093150413,0.831550874896618,0.7840032767207293,0.6572760458917061
61,0.9866502601234408,0.9126677275415929,0.8348713567925239,0.7856378882680681,0.6578522730131766
62,0.986843522925611,0.9132847992318887,0.8383023286254122,0.7870170209091134,0.6585444965282716
63,0.9870335825121098,0.9139308301068434,0.8418197312767755,0.7881762013467408,0.6593745682838179
64,0.9872206505365662,0.9146074846090756,0.8453966130582629,0.7891474313782938,0.6603677193618365
65,0.9874049194055867,0.915316277834274,0.8490039482211991,0.7899590574645929,0.661552767519068
66,0.9875865636696898,0.9160585652045361,0.8526115906762917,0.7906358555877527,0.6629621802186327
67,0.9877657413314765,0.9168355301665109,0.8561893007546422,0.7911992509726962,0.6646319101324805
68,0.9879425950747515,0.9176481702452748,0.8597077738558839,0.7916676127272488,0.6666008986418394
69,0.9881172534182963,0.9184972818370591,0.8631395993474397,0.7920565809930089,0.6689101253904512
70,0.9882898317979758,0.9193834441784506,0.8664600861753616,0.7923793981741942,0.6716010758055712
71,0.9884604335807988,0.9203070029840552,0.8696479068645625,0.792647226361872,0.6747135144782878
72,0.9886291510144826,0.9212680542958519,0.8726855312963375,0.7928694406835527,0.6782825036295982
73,0.9887960661159715,0.9222664291320496,0.8755594426792289,0.7930538935747288,0.6823347052177096
74,0.9889612515022616,0.9233016795573601,0.878260147447341,0.7932071484556151,0.686884158507304
75,0.9891247711667549,0.9243730668161294,0.8807820061145151,0.7933346834864177,0.6919279225195009
76,0.9892866812042509,0.9254795521708161,0.883122922098912,0.7934410673529669,0.6974421805850822
77,0.9894470304875482,0.9266197910672809,0.8852839299864093,0.793530109693803,0.7033795602902299
78,0.9896058612984937,0.9277921312024192,0.8872687242619324,0.7936049890336224,0.7096684467173172
79,0.9897632099161869,0.9289946149970776,0.8890831653861424,0.7936683610880616,0.7162148905570807
80,0.98991910716491,0.9302249868775578,0.890734793614374,0.7937224501556785,0.722907316522754
81,0.99007357892422,0.9314807056436559,0.8922323734548954,0.7937691260848004,0.7296236864046028
82,0.990226646603513,0.9327589620531879,0.8935854842029693,0.7938099690411928,0.736240213182099
83,0.9903783275832412,0.9340567015873086,0.8948041652984093,0.7938463240357208,0.7426403409089337
84,0.9905286356248405,0.9353706521842747,0.8958986197487222,0.7938793469162055,0.7487226376486493
85,0.9906775812513096,0.9366973565497195,0.8968789746822282,0.7939100432936592,0.7544065208437818
86,0.9908251721002699,0.9380332084779588,0.8977550951988654,0.7939393016642264,0.759635245738935
87,0.9909714132512218,0.9393744924606537,0.898536445907167,0.7939679218055308,0.7643761621806544
88,0.9911163075286165,0.9407174257252217,0.899231993656282,0.7939966393689584,0.768618713566585
89,0.9912598557822601,0.9420582017435859,0.8998501447649319,0.7940261474559376,0.7723709144091213
90,0.9914020571464793,0.9433930341882983,0.9003987103071343,0.7940571158541754,0.7756550892342724
91,0.9915429092793833,0.9447182002916101,0.9008848935634092,0.7940902085166816,0.7785035403340539
92,0.9916824085834819,0.9460300825850165,0.9013152944504246,0.7941260997897746,0.7809546152730157
93,0.9918205504088385,0.9473252080606737,0.9016959265026329,0.7941654898338628,0.7830494379344882
94,0.9919573292398653,0.9486002838979273,0.902032242729103,0.7942091196304351,0.7848293942729242
95,0.9920927388667997,0.9498522290316989,0.9023291673654323,0.7942577859284474,0.7863343439354146
96,0.9922267725428343,0.9510782009967362,0.9025911311614236,0.7943123564512697,0.7876014604179582
97,0.9923594231278219,0.9522756176537431,0.9028221083807494,0.7943737856598427,0.7886645744718863
98,0.9924906832194106,0.9534421735808286,0.9030256541387556,0.7944431313469607,0.7895538945480792
99,0.9926205452724164,0.9545758510875757,0.9032049410740847,0.7945215723199167,0.7902959922317914
100,0.9927490017071976,0.9556749259712949,0.9033627946471836,0.7946104274122521,0.7909139611367345
101,0.9928760450077374,0.9567379682790595,0.9035017265935195,0.7947111760480169,0.7914276790691712
102,0.9930016678101106,0.9577638384600342,0.9036239662411717,0.7948254805614026,0.7918541224705928
103,0.9931258629819651,0.9587516793873146,0.9037314895405116,0.7949552104480981,0.7922076979717527
104,0.9932486236936104,0.9597009047957645,0.9038260457561919,0.7951024686889361,0.7925005681535529
105,0.9933699434812743,0.9606111847225507,0.9039091818457818,0.7952696202373744,0.7927429576593397
106,0.9934898163030547,0.9614824285520236,0.9039822646011954,0.7954593226952975,0.7929434321991995
107,0.993608236588063,0.9623147662591097,0.9040465006635952,0.7956745591108434,0.793109147320066
108,0.9937251992792272,0.9631085284190071,0.9041029545438466,0.7959186727106948,0.793246066615663
109,0.9938406998701979,0.963864225509671,0.9041525647921234,0.7961954032197507,0.7933591507533357
110,0.9939547344367696,0.964582526981304,0.9041961584645901,0.796508924214492,0.7934525196391229
111,0.9940672996632186,0.9652642405076947,0.9042344640341958,0.7968638806931367,0.7935295904800861
112,0.9941783928639171,0.9659102917712541,0.9042681228881715,0.7972654257160042,0.7935931946155028
113,0.9942880120005859,0.9665217050699924,0.904297699547964,0.7977192545641458,0.7936456759030242
114,0.9943961556955062,0.9670995849728984,0.9043236907390195,0.7982316343759691,0.7936889732486583
115,0.9945028232410096,0.9676450991921829,0.9043465334287087,0.7988094266470712,0.7937246896175127
116,0.9946080146055352,0.9681594627879201,0.9043666119412483,0.79946009932148,0.7937541495920191
117,0.9947117304365389,0.968643923773698,0.9043842642490787,0.8001917244775706,0.7937784472780567
118,0.994813972060509,0.9690997501513597,0.9043997875310301,0.8010129568494686,0.793798486109693
119,0.9949147414803423,0.9695282183689092,0.9044134430789355,0.8019329876768874,0.7938150118765392
120,0.9950140413703107,0.9699306031679551,0.9044254606261837,0.8029614677233692,0.7938286400964834
121,0.9951118750688391,0.9703081687652986,0.9044360421641457,0.8041083928591088,0.7938398786807723
122,0.9952082465693027,0.9706621612969035,0.9044453653054486,0.80538394552228,0.7938491466867569
123,0.9953031605090372,0.9709938024409053,0.9044535862467007,0.8067982858416938,0.7938567898239273
124,0.9953966221567465,0.9713042841288846,0.904460842377519,0.8083612874423642,0.7938630932688042
125,0.9954886373984826,0.9715947642506848,0.9044672545774772,0.8100822151916437,0.793868292251346
126,0.9955792127223535,0.9718663632570026,0.904472929237911,0.8119693455781261,0.7938725807974581
127,0.9956683552021202,0.9721201615652111,0.9044779600413074,0.81402953517018,0.7938761189468317
128,0.9957560724798175,0.9723571976769088,0.904482429527244,0.8162677486493719,0.7938790387107559
129,0.9958423727475358,0.9725784669200359,0.9044864104704928,0.8186865650044841,0.7938814489890978
130,0.9959272647284902,0.9727849207336833,0.9044899670939138,0.8212856880581034,0.7938834396278378
131,0.9960107576574889,0.9729774664196185,0.9044931561361225,0.824061494702157,0.7938850847671907
132,0.9960928612609139,0.9731569672907691,0.9044960277915562,0.8270066598582645,0.7938864456043142
133,0.9961735857363131,0.9733242431532481,0.9044986265384887,0.8301098998825788,0.7938875726730796
134,0.9962529417316971,0.9734800710647804,0.9045009918687048,0.8333558745666753,0.7938885077255433
135,0.9963309403246305,0.9736251863184896,0.9045031589309147,0.8367252810555189,0.793889285285022
136,0.9964075930011957,0.973760283606816,0.9045051590985602,0.8401951606092527,0.7938899339284957
137,0.9964829116349028,0.973886018325802,0.9045070204713971,0.8437394218472578,0.7938904773459978
138,0.9965569084656194,0.974003007985059,0.9045087683191266,0.8473295636808675,0.7938909352163526
139,0.9966295960785757,0.9741118336934038,0.9045104254743666,0.8509355602445773,0.793891323931766
140,0.9967009873835087,0.9742130416943982,0.9045120126813908,0.8545268519484646,0.7938916571981252


==> figures/tikz/data/results_mdqo_success_prob_worst.csv <==
l,$0$,$5$,$15$,$30$,$50$
0,0.8374222680447834,0.6173345525153543,0.5380228169147184,0.5144452905513771,0.5039176384139398
1,0.8553970265410662,0.6399693531114282,0.545585738601503,0.517692012910604,0.5048933235284618
2,0.8690148137604052,0.6632624127527514,0.554111557329632,0.5215368831093169,0.5061002068462394
3,0.8794705463032539,0.6861677686022303,0.5635305555034396,0.5260302409719322,0.5075866427927902
4,0.8876965009002369,0.7077785683413199,0.5737155513546568,0.5312011471433213,0.5094076819679768
5,0.894361884884483,0.7274732604262779,0.5844899036951681,0.5370476236157221,0.5116241767174209
6,0.8999263262134796,0.7449543577811626,0.595644934819315,0.543528054114808,0.5143007384346667
7,0.9046990724606135,0.7601971516840431,0.6069633820362739,0.5505561476854415,0.5175021466037442
8,0.908887147748351,0.7733572156481167,0.6182432507515456,0.5580018507813154,0.5212878774278391
9,0.9126299765295752,0.784680295766086,0.6293163420237045,0.5656996396501477,0.5257046529283562
10,0.9160227948733964,0.7944364312534293,0.6400578357613093,0.5734637864178759,0.530777367562775
11,0.9191319847965399,0.8028813555444092,0.6503864942633335,0.5811080560943764,0.5364994256684704
12,0.9220049689120989,0.8102389888443374,0.6602577833106573,0.588465785956853,0.5428242896806222
13,0.9246765676699057,0.8166970281234853,0.6696535127979223,0.5954061665434087,0.54966060089395
14,0.9271730958479508,0.8224092552680647,0.6785714105779211,0.6018438512058405,0.5568731890919816
15,0.9295150232893921,0.8275005002210157,0.6870169261504478,0.6077411125799046,0.5642913263919712
16,0.9317187226627186,0.8320720670329038,0.6949982083363673,0.6131037006130915,0.5717237686938497
17,0.9337976327806403,0.8362066326807192,0.7025240992996413,0.6179726690488371,0.5789780490438925
18,0.9357630438520693,0.8399722918749637,0.7096043356794398,0.6224145887818741,0.5858800446544584
19,0.9376246350076087,0.843425738970847,0.7162509325721336,0.6265120401270642,0.5922897439036964
20,0.9393908472343777,0.846614703558668,0.7224798274284135,0.6303554893404095,0.5981104402730391
21,0.9410691454473252,0.8495797867792038,0.7283121321408988,0.634036933893255,0.6032906303357729
22,0.9426662049489991,0.8523558352909167,0.7337746559172469,0.6376452028739649,0.6078197814710853
23,0.9441880457799752,0.8549729663790049,0.7388996323579069,0.6412625427537201,0.6117202181223731
24,0.945640130874557,0.8574573330970254,0.7437237687619154,0.6449620537296519,0.615037525179803
25,0.9470274389511586,0.8598316970878126,0.748286827983264,0.6488056011360064,0.6178313595848569
26,0.9483545197313925,0.8621158598741752,0.752629970660387,0.6528419542216922,0.6201678010593707
27,0.949625536809924,0.8643269905925638,0.7567940556520737,0.6571050616675922,0.6221136747864989
28,0.9508443019236382,0.8664798786062283,0.7608180454655903,0.6616125314041099,0.6237327927505141
29,0.9520143032629815,0.8685871324084079,0.7647376109639524,0.6663645169551698,0.6250838017276067
30,0.9531387296823101,0.8706593410601808,0.7685839868387738,0.6713432982601661,0.6262192410991836
31,0.954220492102601,0.8727052105907742,0.7723831000826624,0.6765138571933156,0.6271854336525187
32,0.9552622429940317,0.8747316849315223,0.776154976875381,0.6818256708821903,0.6280229005914105
33,0.9562663945333644,0.8767440587664788,0.7799134252099225,0.6872157825941473,0.6287670714585437
34,0.9572351358208842,0.8787460879468596,0.7836659868200295,0.6926129899972393,0.6294491314325721
35,0.958170449391913,0.8807401016764943,0.7874141486706939,0.6979427677024201,0.6300969051416252
36,0.9590741271527634,0.8827271194231952,0.7911537988454526,0.7031323783328174,0.6307357169047345
37,0.9599477857988401,0.8847069743783453,0.7948759030815307,0.7081155740259223,0.6313891942629298
38,0.9607928817247966,0.8866784442393274,0.7985673669710577,0.7128363651440327,0.6320799977041845
39,0.9616107254067818,0.8886393891188158,0.8022120366910962,0.7172515118073659,0.6328304673432826
40,0.9624024952200141,0.890586895503954,0.8057917804663088,0.721331623450376,0.6336631791582608
41,0.9631692506475232,0.8925174244226924,0.8092875862595099,0.7250609703750254,0.634601400805604
42,0.9639119448351381,0.8944269613557398,0.8126806102706859,0.7284362712506143,0.6356694312071258
43,0.9646314364515509,0.8963111649910441,0.8159531164606568,0.7314647997878246,0.6368927999930158
44,0.9653285008189887,0.8981655116764071,0.8190892589839529,0.7341621566263674,0.6382982935384961
45,0.9660038402884641,0.8999854323953853,0.8220756754691882,0.7365500002717793,0.6399137651525163
46,0.966658093842872,0.9017664392675844,0.824901877162662,0.7386539507976384,0.6417676800346565
47,0.9672918459207089,0.9035042389367489,0.8275604395271168,0.7405017956454595,0.6438883438755765
48,0.9679056344624254,0.9051948307246376,0.8300470117972629,0.7421220538954654,0.6463027713477185
49,0.968499958190058,0.9068345880510399,0.8323601747942287,0.743542901151416,0.6490351717475903
50,0.9690752831386067,0.908420322300094,0.8345011824127424,0.7447914225538838,0.6521050679234894
51,0.9696320484644764,0.9099493289993685,0.8364736238300158,0.745893143499638,0.6555251235220163
52,0.9701706715621196,0.9114194168241635,0.8382830414336582,0.7468717819955322,0.6592988301790415
53,0.9706915525247848,0.9128289205065324,0.839936534821871,0.7477491688270692,0.6634182911104215
54,0.9711950779889882,0.9141766991886613,0.8414423751376999,0.748545288272522,0.6678624125250716
55,0.9716816244050477,0.9154621220972867,0.842809647468329,0.7492784003544213,0.6725958540072466
56,0.972151560777794,0.9166850436251995,0.844047932836552,0.7499652139401403,0.6775690666317296
57,0.972605250922504,0.9178457699929334,0.8451670359291164,0.7506210874642143,0.6827196449044157
58,0.9730430552812502,0.9189450196418585,0.8461767603919266,0.7512602402384663,0.6879750377324458
59,0.9734653323443387,0.9199838793976726,0.8470867303263812,0.7518959621518551,0.6932564340401056
60,0.9738724397204115,0.920963758262165,0.8479062544629529,0.7525408131267105,0.6984834140909145
61,0.9742647348972029,0.9218863404629906,0.8486442282106805,0.7532068061603983,0.7035788002834298
62,0.9746425757329595,0.9227535391366553,0.8493090681979696,0.7539055693358121,0.7084730987616661
63,0.9750063207162589,0.9235674517569497,0.8499086738462275,0.7546484830211686,0.7131080089209059
64,0.9753563290294488,0.9243303181643656,0.8504504107892952,0.7554467887751515,0.7174386650635701
65,0.9756929604482771,0.925044481812636,0.8509411114336627,0.756311666388225,0.7214345077188968
66,0.9760165751075383,0.9257123546340007,0.8513870885437381,0.7572542751766351,0.7250788997641942
67,0.9763275331597968,0.9263363857395355,0.8517941583584717,0.7582857552540047,0.7283677579639541
68,0.9766261943514963,0.926919034016606,0.8521676703504741,0.759417184197575,0.7313075441435078
69,0.9769129175380884,0.9274627445619212,0.8525125412956996,0.7606594844796191,0.7339129580644237
70,0.9771880601572235,0.9279699287939001,0.8528332918145248,0.7620232774459181,0.7362046186929377
71,0.9774519776765935,0.9284429480193137,0.8531340839674835,0.7635186807029943,0.7382069392483592
72,0.9777050230306941,0.9288841001830048,0.8534187588415194,0.7651550477325033,0.7399463174369663
73,0.9779475460586284,0.9292956095023327,0.8536908733499933,0.7669406515615493,0.7414496906724727
74,0.9781798929530778,0.9296796186762717,0.8539537356985589,0.7688823184818006,0.7427434535652118
75,0.9784024057287586,0.9300381833594812,0.8542104391470248,0.7709850230933151,0.7438527019814922
76,0.9786154217170411,0.930373268601183,0.8544638938320702,0.7732514621166189,0.7448007514011271
77,0.9788192730919363,0.9306867469647221,0.8547168565143227,0.7756816309782808,0.7456088726641347
78,0.979014286431354,0.9309803980640998,0.854971958182242,0.7782724333564586,0.7462961911406285
79,0.9792007823163931,0.9312559092767542,0.8552317294900031,0.7810173586419958,0.7468797023531001
80,0.9793790749704236,0.9315148774160357,0.8554986240318356,0.7839062644435703,0.7473743656232186
81,0.9795494719388707,0.9317588111711215,0.8557750394649362,0.7869252996984168,0.7477932458303177
82,0.9797122738098812,0.9319891341457104,0.8560633364903255,0.7900569978056372,0.7481476809982639
83,0.9798677739754494,0.932207188349232,0.856365855688507,0.7932805582361088,0.7484474598074073
84,0.9800162584320695,0.9324142380150847,0.856684932186658,0.7965723198833815,0.748700998199842
85,0.9801580056195908,0.9326114736394125,0.8570229081082026,0.7999064115177779,0.7489155081161937
86,0.9802932862966222,0.9328000161510169,0.8573821427256061,0.8032555463971052,0.7490971542512335
87,0.9804223634505959,0.9329809211382065,0.8577650202046129,0.8065919121017034,0.7492511967420923
88,0.9805454922404241,0.9331551830717246,0.8581739547944937,0.8098880956085381,0.7493821190926221
89,0.9806629199695581,0.9333237394745106,0.8586113932857855,0.8131179794035354,0.7494937415504181
90,0.9807748860871965,0.9334874749990334,0.8590798145263723,0.8162575477977632,0.7495893207191939
91,0.9808816222153561,0.9336472253814354,0.859581725760667,0.8192855529619343,0.7496716365102045
92,0.9809833521995264,0.9338037812489108,0.8601196555375634,0.8221840057295002,0.7497430676891507
93,0.9810802921806626,0.9339578917627129,0.8606961429235452,0.8249384743811761,0.7498056573162228
94,0.981172650686335,0.9341102680841323,0.8613137227610222,0.827538192667022,0.749861169347511
95,0.9812606287389203,0.9342615866548054,0.8619749067321096,0.8299759938704857,0.7499111375947007
96,0.9813444199788204,0.9344124922859455,0.8626821600283047,0.8322480991586956,0.7499569081465783
97,0.9814242108007885,0.9345636010536327,0.8634378734905654,0.834353795100923,0.7499996762536074
98,0.9815001805015533,0.9347155029992728,0.8642443311755401,0.8362950372301582,0.7500405185742458
99,0.9815725014370458,0.9348687646358089,0.8651036734249362,0.8380760146559697,0.750080421584026
100,0.9816413391876451,0.9350239312613369,0.8660178556679188,0.8397027061333099,0.7501203068586826
101,0.9817068527299813,0.9351815290825025,0.8669886033710713,0.8411824518415767,0.7501610538622488
102,0.9817691946139409,0.9353420671505075,0.8680173637646531,0.8425235584857649,0.7502035208004865
103,0.9818285111436382,0.9355060391127699,0.8691052552126627,0.8437349490022815,0.7502485640390357
104,0.9818849425612222,0.9356739247833328,0.8702530153492765,0.8448258626577626,0.7502970565336227
105,0.981938623232494,0.9358461915350232,0.8714609493635672,0.8458056069315919,0.7503499056756214
106,0.9819896818334113,0.9360232955161719,0.8727288800623472,0.846683359328393,0.7504080709191366
107,0.9820382415366468,0.9362056826944481,0.8740561015583916,0.8474680150924165,0.7504725815242969
108,0.9820844201974648,0.9363937897300645,0.8754413385965553,0.8481680755290683,0.7505445547242676
109,0.9821283305382547,0.9365880446803003,0.8768827136205872,0.8487915710860544,0.7506252145990733
110,0.9821700803311498,0.9367888675369889,0.8783777236768061,0.8493460133158768,0.7507159119159355
111,0.982209772578221,0.9369966705983481,0.8799232291284476,0.8498383701624256,0.7508181451715266
112,0.9822475056888098,0.9372118586763161,0.8815154559036388,0.8502750595477824,0.750933583043992
113,0.9822833736536289,0.9374348291404091,0.8831500126162936,0.8506619568743211,0.7510640884290705
114,0.9823174662153076,0.9376659717990521,0.8848219233892494,0.8510044127253146,0.7512117441919084
115,0.9823498690351183,0.9379056686193818,0.8865256765912684,0.8513072776934012,0.7513788807102941
116,0.9823806638556667,0.9381542932866802,0.8882552890048491,0.8515749318595037,0.7515681052114186
117,0.9824099286593668,0.9384122106048856,0.8900043842116829,0.8518113169689759,0.7517823328074001
118,0.9824377378225673,0.9386797757400728,0.891766283266387,0.8520199698012345,0.7520248190083412
119,0.9824641622652261,0.9389573333093805,0.8935341050796005,0.8522040556050793,0.7522991933283356
120,0.9824892695960633,0.9392452163186248,0.8953008733996508,0.8523664007796337,0.752609493391629
121,0.9825131242531473,0.9395437449527727,0.8970596269113577,0.8525095242278244,0.75296019868457
122,0.9825357876398999,0.9398532252245488,0.8988035287924971,0.8526356670038655,0.7533562627757469
123,0.9825573182565215,0.9401739474877417,0.9005259720982359,0.8527468200266102,0.7538031424344793
124,0.9825777718268609,0.9405061848232341,0.902220677578899,0.852844749744583,0.7543068216118656
125,0.9825972014207672,0.9408501913074095,0.9038817809565711,0.852931021722935,0.7548738277086525
126,0.9826156575719818,0.9412062001743722,0.9055039072559835,0.8530070221834288,0.7555112369476005
127,0.9826331883916326,0.9415744218853466,0.9070822304585957,0.8530739775709454,0.7562266650132377
128,0.9826498396774119,0.9419550421206532,0.9086125174737081,0.8531329722480661,0.7570282384532702
129,0.9826656550185203,0.942348219711789,0.9100911561445091,0.8531849644364637,0.7579245417088468
130,0.9826806758964737,0.9427540845333057,0.9115151676826794,0.8532308005328577,0.7589245341372609
131,0.9826949417818698,0.9431727353763623,0.912882204513841,0.8532712279303362,0.7600374311232531
132,0.9827084902272214,0.9436042378279517,0.9141905349904017,0.8533069064746167,0.761272543489452
133,0.9827213569559623,0.9440486221818375,0.9154390167731365,0.8533384186806271,0.7626390700879891
134,0.9827335759477396,0.9445058814090932,0.9166270608949401,0.853366278828634,0.7641458398780852
135,0.9827451795201021,0.9449759692177792,0.9177545886065477,0.8533909410517997,0.7658010021593293
136,0.9827561984067021,0.9454587982326201,0.9188219830794186,0.8534128065190524,0.7676116670890334
137,0.9827666618321235,0.9459542383265155,0.9198300379253526,0.8534322298089263,0.7695835032261331
138,0.9827765975834499,0.9464621151362321,0.9207799043081784,0.8534495245618636,0.7717203045232959
139,0.9827860320786913,0.9469822087946618,0.9216730381926477,0.8534649684905489,0.7740235456259726
140,0.9827949904321754,0.9475142529114604,0.9225111490204773,0.8534788078203255,0.7764919509570721


==> figures/tikz/data/results_mis_mdqo_exp_value_best.csv <==
l,$0$,$5$,$15$,$30$,$50$
0,1.4545454545454546,0.5452518947837721,0.06263238508759134,0.0008921138730494983,2.8316002641519893e-06
1,1.5825006916193352,0.643816158090575,0.09109580641662629,0.0013375741753352253,4.247394382766455e-06
2,1.6934873846061134,0.732195658711117,0.13069101276138434,0.0020050203312947617,6.371078043909134e-06
3,1.790322566258651,0.8062348777558177,0.18401215990570643,0.003004518436666517,9.5565866229841e-06
4,1.8754283767685305,0.8649532909050681,0.2527625624559824,0.004500017462284418,1.4334811438542537e-05
5,1.9506482924981836,0.9097274295240783,0.3366034896285392,0.006734872671113522,2.1502063043804164e-05
6,2.0173534640138513,0.943114856924851,0.43217026838595624,0.010068404296202232,3.2252747815397824e-05
7,2.076612130333411,0.9679220874649904,0.5330675099191693,0.015026957701562826,4.837834155587175e-05
8,2.1293244974120076,0.986688445467663,0.6313304905269179,0.022372342430649297,7.25657570283183e-05
9,2.176301551996547,1.001500743510877,0.7197848438051934,0.03318727510448547,0.00010884468634394593
10,2.2182984308487588,1.013995496075888,0.7939433211089573,0.04896834961174018,0.00016325814462514644
11,2.2560205214773124,1.0254393877681016,0.8524978335776044,0.07169708056401174,0.00024486722865300496
12,2.2901175688156665,1.0368266317345822,0.8965806617580581,0.10382369300509994,0.0003672558785149181
13,2.3211754695915148,1.0489658217270121,0.9285925287937582,0.14804999109521538,0.000550782678684112
14,2.3497105306299297,1.062547146743704,0.9512347927960683,0.20676891838034206,0.0008259465594969233
15,2.37616770196828,1.078188724383966,0.9669533336688928,0.28109275510202786,0.0012384084096627788
16,2.4009225377141337,1.0964632594913706,0.9777243306117933,0.36968170777799464,0.0018564630847459785
17,2.424285923588082,1.117906376719127,0.9850395017977243,0.4680143834059426,0.00278211218283644
18,2.4465104925589065,1.1430075532002197,0.9899776505434948,0.5688958539537852,0.004167371227123969
19,2.467797808950065,1.172184567054128,0.9932976635428634,0.664366194228847,0.006238058687542169
20,2.4883056464331728,1.2057433588775226,0.9955237992446978,0.7480573004581605,0.00932799374510376
21,2.5081549209652128,1.2438274467749486,0.9970139347202532,0.8166394132322912,0.013927034970111125
22,2.527436028693994,1.286364368321371,0.998010454544276,0.8698018738884111,0.02074608671756246
23,2.54621447453249,1.3330202113087894,0.9986766755387585,0.9092633346602244,0.030799644033350733
24,2.564535766322399,1.3831755782001445,0.9991222726339047,0.9376222397895014,0.04549879273985865
25,2.5824296031863634,1.4359353986995882,0.9994207478777377,0.9575318028540134,0.0667301191787774
26,2.5999134153910246,1.4901795574641294,0.9996213111027459,0.9712813251210002,0.09686332805556563
27,2.616995325417515,1.5446518170829635,0.999756907265064,0.9806691647571417,0.13858317815885635
28,2.6336766023111293,1.5980737865688113,0.9998496179467727,0.9870291976914276,0.19440419186056412
29,2.6499536781310473,1.649262926897211,0.9999142873426841,0.9913152490661301,0.2657726310152576
30,2.6658197892903974,1.6972322489147418,0.9999609540864364,0.9941933562938863,0.35189669172078697
31,2.6812662985161113,1.7412550581549757,0.9999964831167857,0.9961213969755368,0.4488675369452372
32,2.6962837460720053,1.7808882216592674,1.000025663542953,0.9974109173109856,0.5498878932894381
33,2.710862672299952,1.815957743036253,1.0000519514705546,0.9982724539565604,0.6469553756499445
34,2.7249942476671856,1.84651743134072,1.000077978141405,0.9988476390551916,0.7332447478353371
35,2.738670741414106,1.8727938125799373,1.0001059044712042,0.999231464163654,0.8048069040462429
36,2.751885855533904,1.8951289311998514,1.000137676894159,0.9994875114918459,0.8608153055583473
37,2.764634947098469,1.913929127532672,1.000175222089928,0.9996582826249679,0.9026957845400034
38,2.7769151587762777,1.9296239905629513,1.0002206068054837,0.9997721624718641,0.9329559673609291
39,2.7887254746728285,1.9426365523358724,1.0002761816692303,0.9998480967871571,0.9542822780940712
40,2.800066716279725,1.953363785343817,1.000344723347878,0.9998987260746888,0.9690498621306944
41,2.810941491276166,1.9621654909624222,1.0004295867751862,0.9999324817844428,0.9791514866327676
42,2.82135410613187,1.9693594287890792,1.000534877938045,0.9999549868605538,0.9860037239054289
43,2.8313104518722767,1.975220722654934,1.0006656574921695,0.9999699908116563,0.9906254128335343
44,2.8408178709540333,1.9799839499208416,1.0008281860855293,0.9999799937011302,0.9937306844740655
45,2.849885011938947,1.9838467258661776,1.0010302235738309,0.9999866624118361,0.9958117037324382
46,2.858521677531135,1.986973956740612,1.0012813962618463,0.9999911082765276,0.9972038988549624
47,2.866738670542619,1.989502223968901,1.0015936488787895,0.999994072218412,0.9981341935754816
48,2.8745476414677795,1.9915439758532902,1.0019818011949204,0.9999960482020276,0.998755354961418
49,2.8819609405685007,1.993191352192307,1.0024642330060656,0.999997365544449,0.9991698922444453
50,2.888991476692744,1.9945195656627588,1.0030637256173083,0.9999982437941551,0.9994464416586063
51,2.8956525844624634,1.995589825199378,1.0038084928398752,0.9999988293190718,0.9996308929983176
52,2.901957900965674,1.9964518222635654,1.004733439639985,0.9999992196995704,0.999753898386269
53,2.9079212526649614,1.997145819460862,1.0058816914912014,0.9999994799909413,0.9998359187972965
54,2.9135565528838043,1.9977043886808943,1.0073064413817643,0.9999996535652935,0.9998906065483948
55,2.918877709945749,1.9981538470993745,1.0090731629798826,0.9999997693396522,0.9999270683728491
56,2.923898545812454,1.9985154368627556,1.0112622355296037,0.9999998465948385,0.999951377733199
57,2.928632724888287,1.9988062899097176,1.0139720153531528,0.9999998981882018,0.9999675846300965
58,2.9330936925246496,1.9990402143030033,1.0173223654935435,0.9999999326956174,0.9999783895198939
59,2.9372946226603207,1.9992283333154948,1.0214586120722935,0.999999955839689,0.9999855929094813
60,2.9412483739691453,1.999379603699351,1.0265558238594654,0.9999999714421468,0.9999903952268617
61,2.9449674538477413,1.9995012352409698,1.0328231982095082,0.9999999820590944,0.9999935967974077
62,2.948463989559002,1.9995990299283464,1.0405081678362627,0.9999999894049084,0.9999957311891605
63,2.951749705847579,1.999677655826564,1.0498996053490774,0.9999999946353259,0.9999971541220571
64,2.9548359083575346,1.999740868032581,1.061329188621446,0.9999999985367874,0.9999981027462388
65,2.9577334722066873,1.9997916868073642,1.0751696090395844,1.0000000016534276,0.999998735163359
66,2.960452835104116,1.999832541102221,1.0918278990199315,1.000000004372684,0.9999991567752173
67,2.963003994434418,1.9998653841489342,1.1117318237549059,1.0000000069835544,0.9999994378499868
68,2.965396507772827,1.9998917865168544,1.1353072035676508,1.0000000097169013,0.9999996252332544
69,2.9676394963374446,1.9999130110072851,1.1629444744681066,1.0000000127741504,0.9999997501554718
70,2.9697416509275913,1.9999300729157823,1.194954075638049,1.0000000163486995,0.9999998334369674
71,2.9717112399395047,1.9999437885117468,1.2315126306800828,1.0000000206430188,0.999999888957972
72,2.973556119091541,1.9999548140331302,1.2726053392526198,1.0000000258835726,0.9999999259719788
73,2.975283742530251,1.9999636770480618,1.3179739313070462,1.0000000323351401,0.9999999506479845
74,2.9769011750257848,1.9999708016750517,1.3670826378012864,1.00000004031582,0.999999967098656
75,2.978415104999552,1.9999765288628022,1.4191150475491154,1.0000000502138011,0.9999999780657702
76,2.979831858159297,1.9999811326963637,1.4730108448520491,1.000000062506978,0.9999999853771802
77,2.981157411546015,1.9999848335075527,1.5275430780911523,1.000000077786511,0.9999999902514535
78,2.9823974078241045,1.9999878084155205,1.581425891019257,1.0000000967855835,0.9999999935009691
79,2.983557169670376,1.9999901998009166,1.6334335232305184,1.0000001204148017,0.9999999956673131
80,2.9846417141394723,1.9999921221185661,1.682507816194832,1.0000001498059805,0.9999999971115422
81,2.9856557669027484,1.9999936673743095,1.7278351016853106,1.0000001863664583,0.999999998074361
82,2.9866037762751505,1.999994909527858,1.7688825129597159,1.000000231846546,0.9999999987162412
83,2.9874899269599213,1.9999959080322152,1.8053944713079106,1.0000002884233634,0.9999999991441606
84,2.9883181534546073,1.9999967106789698,1.837358406046788,1.0000003588050907,0.9999999994294405
85,2.9890921530736025,1.999997355885553,1.8649525930692317,1.0000004463606147,0.9999999996196272
86,2.989815398552826,1.9999978745339053,1.8884885444842143,1.0000005552808005,0.999999999746418
87,2.9904911502110503,1.999998291448517,1.9083572628616416,1.0000006907790904,0.9999999998309457
88,2.9911224676500097,1.9999986265845693,1.9249847375493392,1.0000008593410525,0.9999999998872973
89,2.9917122209820945,1.999998895983036,1.9387986198724827,1.0000010690348047,0.9999999999248648
90,2.9922631015798395,1.9999991125384464,1.9502056476671408,1.0000013298971928,0.9999999999499103
91,2.992777632346258,1.999999286616056,1.9595781185651493,1.0000016544141856,0.9999999999666074
92,2.993258177508861,1.9999994265479653,1.9672472771129499,1.0000020581184959,0.9999999999777388
93,2.9937069519435076,1.9999995390319194,1.9735015631625321,1.0000025603330194,0.9999999999851593
94,2.994126030036821,1.9999996294518914,1.9785880019059667,1.000003185095675,0.9999999999901066
95,2.994517354098035,1.999999702135779,1.9827154217138259,1.0000039623099006,0.9999999999934053
96,2.994882742332821,1.9999997605625532,1.9860585664177128,1.0000049291758675,0.999999999995604
97,2.9952238963929148,1.9999998075287801,1.9887624817568699,1.0000061319708915,0.9999999999970701
98,2.9955424085162834,1.99999984528247,1.9909467925041155,1.0000076282642303,0.9999999999980478
99,2.995839768273329,1.9999998756306847,1.9927096548301695,1.000009489672233,0.9999999999986998
100,2.9961173689349376,1.9999999000260245,1.9941312813191585,1.000011805285639,0.9999999999991349
101,2.9963765134785096,1.999999919636161,1.9952770077708555,1.0000146859329637,0.9999999999994252
102,2.99661842024811,1.9999999353997215,1.9961999136388202,1.0000182694838557,0.9999999999996194
103,2.9968442282848216,1.9999999480712223,1.9969430311322474,1.0000227274460063,0.9999999999997492
104,2.997055002343161,1.9999999582571772,1.9975411886001684,1.0000282731709416,0.9999999999998369
105,2.9972517376091545,1.9999999664451324,1.9980225366790791,1.0000351720608254,0.9999999999998958
106,2.997435364135289,1.9999999730270015,1.9984098040883884,1.000043754263811,0.9999999999999367
107,2.997606751007145,1.9999999783178197,1.9987213260240446,1.0000544304640546,0.9999999999999646
108,2.9977667102560073,1.9999999825708321,1.998971883155156,1.0000677115197694,0.9999999999999855
109,2.997916000531325,1.9999999859896058,1.9991733840634367,1.0000842328855863,1.0000000000000018
110,2.9980553305462725,1.999999988737779,1.9993354190250758,1.0001047849824487,1.0000000000000149
111,2.9981853623092247,1.9999999909468904,1.9994657085436018,1.0001303509598054,1.0000000000000275
112,2.9983067141533066,1.9999999927226797,1.999570466090951,1.0001621536438452,1.00000000000004
113,2.99841996357573,1.9999999941501443,1.9996546911141504,1.0002017138976915,1.000000000000054
114,2.9985256498980073,1.9999999952976069,1.9997224054863347,1.0002509231540848,1.0000000000000693
115,2.9986242767576323,1.9999999962199928,1.999776844171699,1.0003121335415,1.0000000000000877
116,2.9987163144412867,1.9999999969614501,1.9998206088756527,1.0003882698389641,1.0000000000001104
117,2.9988022020690943,1.9999999975574698,1.9998557918049071,1.0004829684967849,1.000000000000138
118,2.9988823496389823,1.9999999980365784,1.999884075312612,1.0006007501895784,1.0000000000001723
119,2.9989571399396575,1.9999999984217076,1.9999068121019041,1.000747233870635,1.000000000000214
120,2.99902693034034,1.9999999987312935,1.999925089764595,1.0009294021250512,1.000000000000267
121,2.9990920544648203,1.9999999989801542,1.9999397827039338,1.0011559298306214,1.0000000000003322
122,2.9991528237570995,1.9999999991801993,1.999951593900684,1.0014375907898165,1.0000000000004126
123,2.999209528945363,1.9999999993410054,1.9999610885048753,1.00178776014936,1.0000000000005134
124,2.999262441410698,1.9999999994702686,1.9999687208501746,1.0022230341183047,1.000000000000639
125,2.9993118144665707,1.999999999574177,1.9999748561769235,1.0027639927422545,1.0000000000007951
126,2.999357884554729,1.9999999996577031,1.9999797880990506,1.0034361362419266,1.0000000000009888
127,2.999400872362858,1.9999999997248454,1.999983752647975,1.0042710305246807,1.00000000000123
128,2.999440983868972,1.9999999997788183,1.9999869395638141,1.0053077025985422,1.0000000000015303
129,2.9994784113172672,1.9999999998222031,1.9999895013731182,1.0065943311476566,1.0000000000019038
130,2.9995133341298303,1.9999999998570785,1.999991560686837,1.0081902804148493,1.0000000000023685
131,2.999545919758343,1.9999999998851128,1.9999932160673293,1.0101685250655217,1.0000000000029463
132,2.99957632447966,1.999999999907649,1.9999945467449023,1.0126185071891005,1.0000000000036653
133,2.999604694138914,1.999999999925763,1.9999956164094121,1.0156494499660518,1.00000000000456
134,2.999631164843546,1.9999999999403246,1.9999964762582965,1.0193941198711598,1.0000000000056721
135,2.999655863611453,1.9999999999520304,1.9999971674468104,1.0240129723353437,1.0000000000070566
136,2.9996789089762657,1.9999999999614397,1.9999977230577162,1.0296985236299894,1.0000000000087785
137,2.9997004115525385,1.999999999969004,1.9999981696846443,1.0366796510350207,1.0000000000109206
138,2.999720474563488,1.9999999999750842,1.9999985287049076,1.0452253198510169,1.000000000013585
139,2.999739194333738,1.9999999999799707,1.9999988173026633,1.0556469582401593,1.0000000000169003
140,2.9997566607493527,1.9999999999839004,1.9999990492913904,1.068298348844006,1.0000000000210238
141,2.9997729576873424,1.9999999999870586,1.9999992357750451,1.0835715038303826,1.0000000000261537
142,2.999788163416611,1.9999999999895968,1.9999993856795286,1.101886606582778,1.000000000032536
143,2.999802350972261,1.999999999991637,1.9999995061799185,1.123673877077423,1.000000000040475
144,2.999815588505,1.999999999993278,1.9999996030438858,1.1493453751376852,1.0000000000503515
145,2.999827939607288,1.9999999999945968,1.9999996809077643,1.1792555998412382,1.0000000000626383
146,2.9998394636177874,1.999999999995656,1.9999997434984635,1.2136515822576013,1.000000000077923
147,2.9998502159055165,1.9999999999965086,1.9999997938118512,1.2526161439596113,1.000000000096938
148,2.9998602481350867,1.9999999999971934,1.9999998342561498,1.2960118181078946,1.0000000001205924
149,2.999869608514251,1.9999999999977436,1.9999998667672025,1.3434366353284783,1.0000000001500187
150,2.9998783420249477,1.999999999998187,1.999999892901136,1.3942049029495418,1.0000000001866256
151,2.99988649063894,1.9999999999985425,1.9999999139088356,1.44736439839602,1.0000000002321654
152,2.9998940935190674,1.9999999999988278,1.9999999307958256,1.5017550537075242,1.0000000002888179
153,2.9999011872070613,1.9999999999990585,1.999999944370391,1.5561042037916577,1.0000000003592944
154,2.999907805798827,1.9999999999992428,1.9999999552822731,1.609143041201921,1.0000000004469682
155,2.9999139811080258,1.9999999999993916,1.9999999640537638,1.6597223288414236,1.0000000005560357
156,2.9999197428187303,1.9999999999995106,1.999999971104705,1.7069056586467841,1.000000000691718
157,2.9999251186278793,1.9999999999996074,1.9999999767725867,1.750025498435053,1.0000000008605088
158,2.9999301343782223,1.9999999999996843,1.9999999813286997,1.7886977997512088,1.0000000010704877
159,2.9999348141823794,1.9999999999997462,1.9999999849911205,1.8228007846733911,1.000000001331704
160,2.999939180538601,1.9999999999997962,1.9999999879351493,1.8524295792016763,1.0000000016566628
161,2.9999432544388034,1.9999999999998361,1.9999999903016987,1.8778397891934975,1.0000000020609163
162,2.9999470554693737,1.9999999999998677,1.9999999922040446,1.899391015880288,1.0000000025638154
163,2.9999506019052333,1.9999999999998943,1.9999999937332402,1.917497551114978,1.0000000031894296
164,2.9999539107976223,1.9999999999999145,1.99999999496248,1.9325897017637095,1.0000000039677044
165,2.999956998055999,1.999999999999932,1.9999999959506023,1.9450862879043371,1.0000000049358915
166,2.999959878524468,1.999999999999945,1.999999996744901,1.955377091805099,1.0000000061403325
167,2.9999625660531,1.999999999999956,1.9999999973833968,1.9638132446102479,1.000000007638677
168,2.9999650735644794,1.9999999999999645,1.9999999978966496,1.970703413672124,1.000000009502644
169,2.9999674131157867,1.9999999999999714,1.9999999983092271,1.976313895575303,1.0000000118214496
170,2.9999695959567445,1.9999999999999771,1.9999999986408765,1.980871107849997,1.0000000147060835
171,2.9999716325836783,1.9999999999999822,1.9999999989074715,1.9845653729123993,1.0000000182946167
172,2.9999735327899573,1.9999999999999853,1.9999999991217736,1.9875552353928292,1.000000022758813
173,2.999975305713065,1.9999999999999887,1.9999999992940398,1.989971826640098,1.000000028312349
174,2.999976959878512,1.9999999999999911,1.999999999432516,1.9919229892519352,1.0000000352210412
175,2.99997850324082,1.9999999999999927,1.9999999995438285,1.993497011629874,1.000000043815571
176,2.9999799432217547,1.9999999999999938,1.9999999996333084,1.9947659120717296,1.0000000545073118
177,2.9999812867459945,1.9999999999999956,1.9999999997052365,1.9957882670015792,1.0000000678080179
178,2.9999825402744342,1.9999999999999958,1.999999999763055,1.9966116093424264,1.0000000843543213
179,2.999983709835222,1.9999999999999971,1.999999999809532,1.997274438859205,1.0000001049382023
180,2.999984801052761,1.9999999999999973,1.9999999998468923,1.9978078923237184,1.0000001305448978
181,2.999985819174732,1.9999999999999978,1.9999999998769256,1.998237121540026,1.000000162400058
182,2.9999867690973336,1.9999999999999987,1.9999999999010671,1.9985824242332786,1.0000002020284142
183,2.999987655388813,1.9999999999999991,1.9999999999204725,1.9988601682116143,1.0000002513267567
184,2.9999884823114384,1.9999999999999991,1.999999999936072,1.9990835440764663,1.0000003126547226
185,2.9999892538419846,1.9999999999999991,1.9999999999486113,1.9992631766710889,1.0000003889477405
186,2.9999899736908575,2.0,1.9999999999586915,1.9994076207357758,1.00000048385753
187,2.9999906453199348,1.9999999999999998,1.9999999999667948,1.9995237620263682,1.0000006019268912
188,2.9999912719592072,1.9999999999999991,1.9999999999733076,1.9996171414938644,1.0000007488071365
189,2.9999918566223163,2.0,1.9999999999785434,1.9996922170033176,1.0000009315285896
190,2.999992402121041,2.0000000000000004,1.999999999982753,1.999752574446115,1.0000011588370779
191,2.9999929110788153,2.0,1.9999999999861355,1.99980109791461,1.0000014416125431
192,2.9999933859433514,2.0,1.9999999999888547,1.999840106802287,1.000001793389788
193,2.9999938289984023,2.0,1.9999999999910416,1.9998714662091315,1.0000022310062924
194,2.9999942423747457,2.0,1.9999999999927986,1.9998966758185786,1.0000027754081007
195,2.999994628060433,2.0,1.9999999999942117,1.9999169414237166,1.000003452652343
196,2.999994987910347,2.0,1.9999999999953468,1.999933232476895,1.0000042951543693
197,2.9999953236551202,2.0,1.9999999999962592,1.999946328385394,1.0000053432391776
198,2.9999956369094622,2.0,1.9999999999969933,1.999956855748415,1.0000066470713622
199,2.9999959291799185,2.0,1.9999999999975833,1.9999653183043837,1.000008269055936
200,2.9999962018721216,2.0,1.999999999998057,1.9999721210133434,1.000010286824871
201,2.9999964562975445,2.0,1.9999999999984388,1.9999775894215663,1.0000127969522334
202,2.9999966936798117,2.0,1.9999999999987446,1.9999819852316298,1.000015919575594
203,2.9999969151605854,2.0,1.999999999998991,1.9999855188209188,1.0000198041447186
204,2.999997121805048,2.0,1.9999999999991895,1.9999883593062138,1.0000246365723728
205,2.9999973146070333,2.0,1.999999999999348,1.9999906426351357,1.0000306481290244
206,2.9999974944938024,2.0,1.999999999999476,1.9999924780911182,1.0000381265064235
207,2.999997662330501,2.0,1.999999999999579,1.999993953522847,1.0000474295784345
208,2.9999978189243226,2.0,1.9999999999996616,1.9999951395482247,1.00005900251596
209,2.999997965028391,2.0,1.9999999999997278,1.9999960929338911,1.0000733990723405
210,2.999998101345383,2.0,1.999999999999782,1.9999968593119668,1.0000913080536846
211,2.9999982285309006,2.0,1.9999999999998241,1.9999974753639782,1.0001135862343813
212,2.9999983471966325,2.0,1.9999999999998592,1.999997970576446,1.0001412992828633
213,2.9999984579132932,2.0,1.9999999999998863,1.9999983686521436,1.0001757726403677
214,2.9999985612133666,2.0,1.999999999999909,1.9999986886445578,1.0002186547630472
215,2.999998657593667,2.0,1.9999999999999265,1.9999989458698342,1.0002719957158779
216,2.9999987475177274,2.0,1.9999999999999414,1.999999152639845,1.000338344820559
217,2.999998831418033,2.0,1.9999999999999534,1.9999993188514793,1.0004208719389613
218,2.9999989096980957,2.0,1.9999999999999618,1.9999994524603388,1.000523518054653
219,2.9999989827344002,2.0,1.9999999999999698,1.9999995598615223,1.0006511821394732
220,2.999999050878211,2.0,1.999999999999976,1.9999996461957208,1.000809952908743
221,2.999999114457258,2.0,1.999999999999981,1.999999715595267,1.0010073960317274
222,2.9999991737773244,2.0,1.999999999999984,1.999999771381932,1.001252909732192
223,2.999999229123706,2.0,1.9999999999999876,1.999999816225912,1.0015581645464395
224,2.9999992807625895,2.0,1.9999999999999898,1.999999852273639,1.0019376463555563
225,2.9999993289423283,2.0,1.9999999999999925,1.9999998812505195,1.0024093257081812
226,2.99999937389464,2.0,1.9999999999999933,1.9999999045435155,1.002995480892998
227,2.9999994158357213,2.0,1.9999999999999947,1.9999999232675343,1.0037237071253906
228,2.9999994549672873,2.0,1.999999999999996,1.9999999383187932,1.004628149371323
229,2.9999994914775385,2.0,1.9999999999999971,1.9999999504177104,1.0057510013244932
230,2.9999995255420684,2.0,1.9999999999999973,1.9999999601433962,1.007144317127506
231,2.9999995573247076,2.0,1.9999999999999978,1.9999999679613654,1.0088721843178496
232,2.9999995869783183,2.0,1.9999999999999987,1.9999999742458217,1.0110133041508984
233,2.999999614645513,2.0,1.9999999999999993,1.999999979297566,1.0136640157602421
234,2.99999964045936,2.0,1.9999999999999991,1.9999999833583986,1.0169417788700499
235,2.9999996645440077,2.0,1.9999999999999991,1.999999986622689,1.0209890892435007
236,2.999999687015291,2.0,2.0,1.9999999892466809,1.0259777325100328
237,2.999999707981286,2.0,2.0,1.9999999913559703,1.0321131735755704
238,2.9999997275428254,2.0,1.9999999999999991,1.999999993051518,1.0396387165378118
239,2.9999997457939895,2.0,2.0,1.99999999441448,1.0488388401211075
240,2.99999976282256,2.0,2.0,1.9999999955100929,1.0600408076656844
241,2.9999997787104333,2.0,2.0,1.9999999963907995,1.073613275401056
242,2.999999793534019,2.0,2.0,1.9999999970987532,1.089960216203412
243,2.9999998073646146,2.0,2.0,1.999999997667839,1.1095081301531027
244,2.9999998202687372,2.0,2.0,1.999999998125298,1.1326843975000238
245,2.9999998323084465,2.0,2.0,1.999999998493026,1.159885002497447
246,2.9999998435416493,2.0,2.0,1.999999998788623,1.1914310363215463
247,2.99999985402237,2.0,2.0,1.9999999990262376,1.2275156459788228
248,2.999999863801016,2.0,2.0,1.9999999992172433,1.2681464504121518
249,2.9999998729246165,2.0,2.0,1.9999999993707827,1.313092378905905
250,2.9999998814370517,2.0,2.0,1.9999999994942055,1.3618471559624554


==> figures/tikz/data/results_mis_mdqo_exp_value_just_penalty_lambda1.csv <==
l,$0$,$5$,$15$
0,1.5000000000000004,5.097581275082767,5.498307296524547
1,1.4884205429883555,5.0912496816511865,5.498278226134053
2,1.4770231058373429,5.084830075071935,5.4982486568048765
3,1.46580517569337,5.078321621435503,5.498218579984613
4,1.454764230675801,5.071723491974182,5.498187986974644
5,1.4438977424445034,5.065034863586089,5.498156868927644
6,1.433203178658248,5.058254919372026,5.498125216845054
7,1.4226780053252415,5.051382849185117,5.498093021574514
8,1.4123196890472807,5.044417850193147,5.498060273807244
9,1.4021256991591553,5.0373591274534935,5.498026964075386
10,1.3920935097650868,5.030205894500503,5.497993082749308
11,1.3822206016741214,5.0229573739452045,5.497958620034847
12,1.3725044642365125,5.015612798087139,5.497923565970519
13,1.3629425970832254,5.0081714095381225,5.497887910424681
14,1.3535325117707986,5.000632461857745,5.497851643092636
15,1.3442717333338652,4.9929952202002905,5.497814753493698
16,1.3351578017477108,4.985258961972869,5.497777230968211
17,1.3261882733032828,4.977422977504411,5.4977390646745015
18,1.3173607218971473,4.96948657072519,5.497700243585806
19,1.3086727402388685,4.96144905985653,5.497660756487116
20,1.3001219409783684,4.953309778110292,5.497620591971998
21,1.291705957755798,4.945068074397697,5.497579738439347
22,1.2834224461764832,4.93672331404707,5.497538184090086
23,1.2752690847134955,4.928274879529968,5.4974959169238105
24,1.2672435755404003,4.919722171195208,5.4974529247353825
25,1.2593436452967266,4.911064608010226,5.49740919511146
26,1.2515670457886618,4.902301628309168,5.497364715426972
27,1.2439115546274837,4.893432690547133,5.497319472841541
28,1.2363749758081821,4.88445727405986,5.49727345429584
29,1.2289551402307133,4.875374879828213,5.4972266465078725
30,1.2216499061662796,4.866185031246722,5.497179035969231
31,1.214457159670991,4.856887274895427,5.497130608941257
32,1.2073748149492178,4.847481181314237,5.497081351451149
33,1.2004008146689116,4.8379663457789714,5.497031249288002
34,1.1935331302310952,4.828342389078245,5.496980287998802
35,1.1867697619957036,4.81860895829027,5.496928452884326
36,1.1801087394658814,4.808765727558691,5.496875728994983
37,1.1735481214327972,4.798812398866467,5.496822101126595
38,1.167085996082987,4.788748702806814,5.496767553816106
39,1.1607204810701637,4.778574399350209,5.496712071337205
40,1.1544497235533973,4.768289278606375,5.496655637695897
41,1.1482719002034887,4.757893161580185,5.496598236625988
42,1.142185217179326,4.747385900920385,5.496539851584499
43,1.1361879100759347,4.736767381659973,5.496480465747009
44,1.1302782438458836,4.726037521947097,5.4964200620029064
45,1.1244545126956615,4.71519627376529,5.496358622950586
46,1.1187150399585608,4.704243623641812,5.49629613089254
47,1.1130581779455655,4.69317959334289,5.496232567830399
48,1.1074823077756797,4.682004240554615,5.496167915459855
49,1.1019858391870785,4.6707176595482025,5.49610215516553
50,1.0965672103304036,4.659319981828373,5.4960352680157545
51,1.0912248875454846,4.647811376763547,5.49596723475725
52,1.0859573651227006,4.63619205219655,5.4958980358097325
53,1.0807631650501568,4.624462255034521,5.4958276512604325
54,1.075640836747795,4.612622271816726,5.495756060858508
55,1.0705889567895084,4.600672429258937,5.495683244009388
56,1.0656061286142864,4.588613094773082,5.495609179769005
57,1.0606909822273638,4.576444676960857,5.495533846837954
58,1.0558421738923083,4.564167626079968,5.495457223555526
59,1.0510583858149332,4.55178243448175,5.4953792878936785
60,1.0463383258198764,4.539289637018848,5.495300017450889
61,1.0416807270206598,4.5266898114217184,5.495219389445902
62,1.0370843474839755,4.513983578642701,5.495137380711389
63,1.0325479698889404,4.501171603166425,5.495053967687517
64,1.0280704011819943,4.48825459328538,5.494969126415369
65,1.0236504722280957,4.475233301339493,5.4948828325303065
66,1.0192870374588285,4.462108523918527,5.4947950612552
67,1.0149789745180064,4.448881102026309,5.494705787393549
68,1.0107251839053146,4.4355519212056285,5.494614985322503
69,1.0065245886185168,4.4221219116228925,5.494522628985761
70,1.0023761337947024,4.40859204811153,5.494428691886365
71,0.9982787863510446,4.3949633501732634,5.494333147079363
72,0.9942315346254909,4.381236881936384,5.494235967164373
73,0.99023338801779,4.3674137520702745,5.494137124278017
74,0.9862833766312414,4.3534951136554225,5.494036590086231
75,0.9823805509155086,4.339482164008272,5.493934335776462
76,0.9785239813108338,4.325376144460356,5.4938303320497415
77,0.9747127578939627,4.311178340091133,5.49372454911261
78,0.9709459900260595,4.296890079414148,5.49361695666895
79,0.9672228060028785,4.282512734016126,5.493507523911652
80,0.963542352707445,4.268047718148705,5.493396219514179
81,0.959903795265463,4.253496488272634,5.49328301162198
82,0.9563063167036666,4.238860542554316,5.493167867843763
83,0.9527491176113024,4.224141420314662,5.493050755242654
84,0.9492314158049232,4.209340701430325,5.492931640327191
85,0.9457524459966515,4.1944600056874854,5.492810489042196
86,0.9423114594660612,4.179500992088409,5.49268726675948
87,0.938907723735807,4.164465358111139,5.492561938268435
88,0.9355405222511262,4.149354838922773,5.492434467766451
89,0.9322091540633146,4.134171206546811,5.492304818849188
90,0.9289129335172783,4.1189162689852585,5.492172954500717
91,0.9256511899432367,4.103591869296168,5.492038837083472
92,0.9224232673526633,4.088199884627471,5.491902428328082
93,0.9192285241385145,4.072742225207984,5.491763689323019
94,0.9160663327798133,4.057220833296611,5.491622580504101
95,0.9129360795506245,4.041637682090875,5.491479061643826
96,0.909837164233466,4.025994774595905,5.491333091840538
97,0.9067689998371797,4.010294142455221,5.491184629507439
98,0.9037310123192928,3.9945378447446784,5.49103363236142
99,0.9007226403128739,3.978727966730984,5.490880057411725
100,0.8977433348579054,3.962866618596387,5.490723860948447
101,0.8947925591371656,3.946955934131114,5.490564998530839
102,0.8918697882166248,3.9309980693952653,5.490403424975453
103,0.8889745087903427,3.914995201351931,5.490239094344097
104,0.8861062189298592,3.898949526473376,5.490071959931612
105,0.8832644278380577,3.882863259322174,5.489901974253463
106,0.8804486556074829,3.8667386311092704,5.489729089033142
107,0.8776584329830834,3.850577888231,5.489553255189387
108,0.8748933011293591,3.834383290787091,5.4893744228231895
109,0.8721528114018677,3.818157111081825,5.48919254120465
110,0.8694365251230683,3.801901632110466,5.48900755875958
111,0.8667440133624575,3.7856191460331736,5.488819423055962
112,0.8640748567209576,3.769311952638632,5.4886280807901695
113,0.8614286451195158,3.752982357799631,5.488433477772997
114,0.8588049775918667,3.7366326719228673,5.488235558915485
115,0.8562034620814152,3.7202652083952703,5.4880342682145375
116,0.8536237152421868,3.703882282029123,5.487829548738324
117,0.8510653622437966,3.687486207508294,5.487621342611471
118,0.8485280365803862,3.671079297837849,5.487409591000039
119,0.846011379883473,3.6546638627993513,5.487194234096289
120,0.843515041738661,3.6382422074141,5.486975211103205
121,0.8410386795061574,3.621816630416557,5.4867524602188205
122,0.8385819581450333,3.605389422740201,5.4865259186203135
123,0.8361445500411815,3.5889628660179795,5.486295522447856
124,0.83372613483891,3.572539231099511,5.486061206788266
125,0.8313263992761079,3.556120776587181,5.485822905658389
126,0.8289450370229382,3.5397097473931525,5.485580551988286
127,0.8265817485239856,3.5233083733193302,5.485334077604152
128,0.8242362408438132,3.5069188676622285,5.4850834132110045
129,0.8219082275158605,3.4905434258446313,5.484828488375152
130,0.8195974283946302,3.4741842240758825,5.484569231506381
131,0.8173035695111021,3.457843418042549,5.484305569839929
132,0.8150263829313147,3.441523141631155,5.484037429418192
133,0.8127656066180668,3.4252255056845824,5.483764735072192
134,0.8105209842956628,3.4089525967936782,5.483487410402786
135,0.8082922653176636,3.3927064761255075,5.483205377761612
136,0.8060792045375738,3.3764891782895883,5.482918558231802
137,0.8038815621824105,3.3603027102434178,5.482626871608415
138,0.8016991037291052,3.3441490502384217,5.482330236378622
139,0.7995315997836712,3.328030146807457,5.4820285697016065
140,0.7973788259630916,3.3119479177948223,5.481721787388237
141,0.7952405627798668,3.295904249429694,5.481409803880432
142,0.7931165955291725,3.279900995443781,5.4810925322302975
143,0.7910067141785717,3.263939976233905,5.4807698840789465
144,0.7889107132602261,3.2480229780701206,5.480441769635098
145,0.7868283917655631,3.2321517523498633,5.480108097653362
146,0.7847595530423375,3.2163280148985676,5.479768775412267
147,0.7827040046940428,3.2005534453170554,5.479423708692004
148,0.7806615584816222,3.1848296863759273,5.47907280175191
149,0.7786320302274262,3.169158343457095,5.478715957307635
150,0.7766152397213753,3.1535409840424626,5.478353076508068
151,0.7746110106292723,3.1379791372497454,5.477984058911959
152,0.7726191704032229,3.1224742934152587,5.477608802464254
153,0.7706395501941167,3.1070279037234556,5.477227203472161
154,0.7686719847661239,3.091641379882903,5.476839156580921
155,0.7667163124131613,3.076316093848313,5.476444554749286
156,0.7647723748772859,3.0610533775881397,5.476043289224737
157,0.7628400172689722,3.045854522897204,5.475635249518376
158,0.7609190879892327,3.0307207812537387,5.475220323379562
159,0.7590094386535355,3.01565336372013,5.474798396770246
160,0.7571109240174833,3.00065344088664,5.474369353839014
161,0.7552234019042151,2.9857221428572585,5.473933076894848
162,0.7533467331334815,2.9708605592768205,5.4734894463806
163,0.7514807814523692,2.956069739398453,5.473038340846169
164,0.7496254134676266,2.9413506921903596,5.472579636921402
165,0.747780498579558,2.926704386480912,5.472113209288699
166,0.7459459089174492,2.9121317511409606,5.471638930655333
167,0.7441215192764908,2.897633675302254,5.471156671725487
168,0.7423072070561623,2.883211008610791,5.470666301172014
169,0.7405028522000427,2.868864561513927,5.470167685607895
170,0.7387083371370202,2.8545951055800085,5.469660689557433
171,0.7369235467238591,2.8404033738492718,5.469145175427162
172,0.7351483681890996,2.826290061214759,5.468621003476483
173,0.7333826910782582,2.8122558248319334,5.4680880317880085
174,0.7316264072002935,2.798301284555703,5.467546116237664
175,0.7298794105753155,2.7844270234035324,5.46699511046449
176,0.7281415973835014,2.7706335880433044,5.466434865840187
177,0.7264128659151954,2.756921489304603,5.465865231438414
178,0.7246931165221606,2.7432912027120855,5.465286054003804
179,0.7229822515699597,2.7297431690396015,5.464697177920732
180,0.721280175391434,2.7162777948837293,5.464098445181838
181,0.7195867942412577,2.7028954532553935,5.463489695356289
182,0.7179020162515404,2.6895964841882707,5.462870765557819
183,0.7162257513884546,2.676381195362645,5.462241490412513
184,0.7145579114098617,2.6632498627434567,5.461601702026362
185,0.712898409823916,2.6502027312312304,5.460951229952617
186,0.7112471618486197,2.6372400153246662,5.460289901158875
187,0.7096040843723108,2.6243618997936258,5.459617539994019
188,0.7079690959150595,2.611568540361312,5.4589339681548825
189,0.7063421165909483,2.5988600643944677,5.458239004652778
190,0.7047230680712231,2.586236571600395,5.45753246577979
191,0.7031118735482879,2.5736981347296917,5.456814165074926
192,0.7015084577005237,2.5612448002835912,5.4560839132900565
193,0.6999127466579174,2.548876589224812,5.4553415183557235
194,0.698324667968473,2.5365934976908915,5.454586785346786
195,0.6967441505653967,2.5243954977089835,5.453819516447925
196,0.6951711247350283,2.5122825379111315,5.453039510919005
197,0.6936055220855085,2.500254544249089,5.452246565060344
198,0.6920472755161597,2.4883114207077544,5.451440472177852
199,0.6904963191875662,2.4764530500163593,5.450621022548082
200,0.6889525884923371,2.4646792943565616,5.449788003383208
201,0.6874160200265367,2.4529899960666395,5.4489411987959215
202,0.6858865515617619,2.4413849783410173,5.448080389764302
203,0.6843641220178593,2.429864045924387,5.4472053540966145
204,0.6828486714362614,2.4184269857997283,5.446315866396112
205,0.6813401409539266,2.407073567869565,5.445411698025837
206,0.6798384727778757,2.395803545629842,5.4444926170734105
207,0.6783436101603022,2.3846166568358145,5.443558388315886
208,0.6768554973742509,2.3735126241594,5.44260877318462
209,0.6753740796898453,2.362491155837496,5.44164352973025
210,0.6738993033510566,2.35155194631073,5.440662412587725
211,0.6724311155529951,2.3406946768522454,5.439665172941478
212,0.6709694644197207,2.329919016186055,5.438651558490719
213,0.6695142989825524,2.3192246210946204,5.437621313414892
214,0.668065569158869,2.3086111370152613,5.4365741783393045
215,0.66662322573139,2.2980781986251104,5.435509890300975
216,0.6651872203279255,2.2876254304142987,5.434428182714711
217,0.6637575054015811,2.277252447247114,5.433328785339436
218,0.662334034211414,2.26695885491091,5.4322114242448185
219,0.660916760803523,2.2567442506525532,5.4310758217782125
220,0.659505639992567,2.246608223702225,5.429921696531929
221,0.6581006273437007,2.2365503557844457,5.428748763310915
222,0.6567016791549176,2.226570221616178,5.4275567331008165
223,0.6553087524397941,2.216667389391925,5.426345313036496
224,0.6539218049106179,2.2068414212557332,5.425114206371022
225,0.6525407949619043,2.197091873760058,5.42386311244517
226,0.6511656816542791,2.1874182983114516,5.4225917266574815
227,0.6497964246987284,2.1778202416030745,5.421299740434904
228,0.648432984441204,2.168297246034021,5.419986841204043
229,0.6470753218475742,2.1588488501155165,5.418652712363121
230,0.6457233984889181,2.1494745888639972,5.41729703325459
231,0.6443771765271507,2.1401739941811777,5.4159194791385445
232,0.6430366187009722,2.1309465952211504,5.414519721166901
233,0.6417016883121374,2.1217919187446337,5.413097426358425
234,0.6403723492120335,2.112709489460483,5.411652257574658
235,0.6390485657885644,2.10369883035457,5.410183873496761
236,0.6377303029533302,2.094759463006194,5.4086919286033615
237,0.6364175261290987,2.0858909078921517,5.407176073149433
238,0.63511020123756,2.0770926846786426,5.405635953146261
239,0.6338082946873616,2.068364312501173,5.404071210342563
240,0.6325117733624126,2.0597053102326477,5.402481482206801
241,0.6312206046104571,2.051115196739837,5.400866401910749
242,0.6299347562319044,2.0425934911284087,5.399225598314403
243,0.6286541964689175,2.034139712976751,5.397558695952226
244,0.6273788939947479,2.0257533825587806,5.395865315020869
245,0.6261088179033156,2.0174340210559634,5.394145071368374
246,0.6248439376990286,2.00918115075878,5.392397576484959
247,0.6235842232868329,2.000994295257847,5.390622437495424
248,0.6223296449624922,1.9928729796249476,5.388819257153263
249,0.6210801734030931,1.9848167305841966,5.386987633836561
250,0.6198357796577654,1.976825076673586,5.385127161545721


==> figures/tikz/data/results_mis_mdqo_exp_value_just_penalty_lambda3.csv <==
l,$0$,$5$,$15$
0,1.5000000000000004,5.0070099859215516,5.5928836613710065
1,1.3038091052259448,4.833230785640685,5.534872387342451
2,1.1580543883314234,4.650890744269349,5.471093739056117
3,1.0471254577249103,4.466989709289865,5.401509341199976
4,0.9601274327222642,4.288373332553455,5.326200989732282
5,0.8897834038559771,4.120491291077907,5.245401176646418
6,0.8313019726025026,3.966686166583714,5.159529787781413
7,0.7815145094092357,3.8281519290373724,5.069232145953794
8,0.738290882506496,3.704384688999985,4.975408285800463
9,0.7001646847631775,3.5938236614959718,4.879219232185301
10,0.6660984300204797,3.4944403212508135,4.782056129698688
11,0.6353372457723886,3.404161973520861,4.685464540571538
12,0.607317108143919,3.3211189063653275,4.591028487683836
13,0.5816064072041812,3.2437542895706812,4.500232614708174
14,0.5578679366252006,3.1708459817207553,4.414329905713479
15,0.5358335385567732,3.101480516795898,4.334242102378738
16,0.515286728147099,3.0350062343620348,4.260510283124388
17,0.4960504628478932,2.9709812552739194,4.1932986621476305
18,0.4779783140632796,2.909124339190427,4.1324417559194595
19,0.46094794991041976,2.8492720875383655,4.07751792319346
20,0.4448562300212373,2.7913434911143185,4.027931654425187
21,0.4296154530673781,2.735311616282461,3.98299089094054
22,0.4151504471243321,2.6811817024708713,3.941971267941155
23,0.4013962882673726,2.628974765941436,3.904164298401402
24,0.3882964950762149,2.578715788291878,3.8689100889847916
25,0.37580158851512446,2.5304256232526194,3.8356170873484907
26,0.36386793542506723,2.484115841112393,3.8037719802849717
27,0.35245681415738256,2.439785828365321,3.7729426930600156
28,0.34153365550968273,2.397421562106416,3.7427769007916116
29,0.33106742287781266,2.3569955788918024,3.712997830128143
30,0.3210301035701184,2.3184677521132695,3.6833985539889293
31,0.31139628931202584,2.281786577229934,3.6538355256027817
32,0.3021428286251587,2.2468907383219667,3.6242217712193616
33,0.29324853736262946,2.2137107914043788,3.5945199495853997
34,0.2846939564823523,2.182170849854482,3.5647353673556044
35,0.27646114833348284,2.1521901960886307,3.5349089886214706
36,0.26853352445800516,2.1236847727217576,3.5051104713962156
37,0.260895699275367,2.0965685275369967,3.475431285103042
38,0.2535333651027344,2.0707546013592606,3.4459779952124494
39,0.24643318482789475,2.0461563578841933,3.416865831954844
40,0.2395826992430744,2.022688260942739,3.3882126808110806
41,0.23297024660238946,2.000266608600316,3.3601336381351334
42,0.22658489241167992,1.9788101356722034,3.3327362641209444
43,0.22041636781929375,1.9582404972475271,3.30611663878432
44,0.214455015267439,1.938482646051372,3.2803562884536754
45,0.20869174029974796,1.9194651162115242,3.255520005652888
46,0.20311796861258202,1.9011202254173984,3.2316545398389174
47,0.19772560759397179,1.8833842066868356,3.2087880953403634
48,0.1925070117218092,1.8661972800740385,3.1869305399386763
49,0.18745495129745482,1.849503673714804,3.1660742051677837
50,0.1825625840766947,1.83325160265241,3.146195148276011
51,0.17782342943048782,1.8173932129468207,3.127254745180357
52,0.173231344726025,1.801884497661708,3.109201491907835
53,0.16878050366656216,1.7866851904630048,3.09197290664825
54,0.1644653763681389,1.7717586417601152,3.0754974431688753
55,0.16028071098415764,1.7570716815837573,3.059696346670753
56,0.15622151671608595,1.7425944727270404,3.044485403293811
57,0.1522830480712639,1.7283003570807498,3.029776552987723
58,0.14846079024774655,1.7141656975694928,3.015479351437694
59,0.1447504455419611,1.7001697176405706,3.00150227969028
60,0.14114792068824888,1.6862943398686583,2.987753909935128
61,0.1376493150505378,1.6725240249122628,2.974143942685753
62,0.13425090959582475,1.6588456117873553,2.960584134644376
63,0.13094915658712764,1.6452481602039235,2.946989138190806
64,0.1277406699403546,1.6317227955366684,2.933277273086499
65,0.12462221619532854,1.6182625568657873,2.9193712490040635
66,0.12159070605616878,1.6048622484220778,2.9051988542243734
67,0.1186431864605087,1.5915182946968827,2.8906936216004393
68,0.11577683314073026,1.5782285994266145,2.875795477957427
69,0.11298894364362112,1.5649924086289175,2.860451377755094
70,0.11027693077767974,1.551810177848636,2.8446159163552514
71,0.10763831645978134,1.5386834437628552,2.828251912894219
72,0.10507072593511654,1.5256147002919218,2.811330947855356
73,0.10257188234627698,1.512607279364708,2.7938338362792403
74,0.10013960162911732,1.4996652364890068,2.775751014451757
75,0.09777178771460894,1.4867932412798914,2.757082816169979
76,0.0954664280173321,1.4739964730986554,2.7378396145571084
77,0.09322158919256235,1.4612805219513743,2.7180418070615127
78,0.0910354131450988,1.4486512947886205,2.6977196248063335
79,0.08890611327408193,1.436114927335831,2.67691275279579
80,0.08683197093905955,1.4236777015673887,2.6556697544208476
81,0.08481133213349723,1.4113459689166352,2.634047301872924
82,0.08284260435279973,1.3991260792892608,2.612109222961809
83,0.08092425364471836,1.3870243159193527,2.589925383829095
84,0.07905480183077643,1.3750468360764825,2.567570435483365
85,0.07723282388805071,1.363199617599336,2.5451224593008264
86,0.07545694548130691,1.351488411197448,2.522661552056432
87,0.07372584063610872,1.3399186984282228,2.500268394238372
88,0.07203822954410082,1.328495655222612,2.4780228461055454
89,0.07039287649221243,1.3172241208002076,2.456002614140896
90,0.06878858790804278,1.3061085717837955,2.434282026416902
91,0.06722421051417063,1.295153101295237,2.412930949297077
92,0.06569862958458589,1.284361402789328,2.3920138703670233
93,0.0642107672968671,1.273736758360508,2.3715891641217826
94,0.06275958117413076,1.2632820312391315,2.3517085483530797
95,0.061344062611155756,1.2529996621797128,2.332416730957873
96,0.059963235479441476,1.2428916694331573,2.313751239514299
97,0.05861615480629237,1.2329596519884567,2.2957424198035135
98,0.05730190552333386,1.223204795766559,2.2784135847172995
99,0.056019601280161965,1.2136278824499054,2.261781291765096
100,0.05476838331910276,1.2042293006352627,2.245855725641582
101,0.05354741940731986,1.1950090590045919,2.23064116190141
102,0.052355902822750856,1.1859668012185265,2.2161364885078028
103,0.05119305139058219,1.1771018222491734,2.2023357636355145
104,0.05005810656718711,1.1684130858830617,2.1892287903640737
105,0.0489503325686516,1.1598992431407342,2.1768016915533983
106,0.047869015541201335,1.1515586513764196,2.165037471035844
107,0.04681346277101925,1.1433893938389725,2.1539165501078177
108,0.04578300193110809,1.135389299493624,2.143417271021402
109,0.04477698036300608,1.1275559629226528,2.1335163616627737
110,0.04379476439130893,1.1198867641416144,2.124189357796776
111,0.04283573866908519,1.1123788881860714,2.115410981124324
112,0.041899305552398784,1.1050293443415335,2.107155472934468
113,0.04098488450226935,1.09783498490648,2.0993968843483497
114,0.040091911512511576,1.090792523394673,2.09210932507274
115,0.03921983856199665,1.0838985520984141,2.085267173239676
116,0.03836813308997458,1.0771495589488307,2.0788452493426943
117,0.03753627749318547,1.070541943622665,2.0728189575271023
118,0.03672376864357105,1.0640720328573556,2.067164397587839
119,0.035930117425474695,1.0577360949473769,2.0618584510070854
120,0.03515484829129107,1.0515303534049225,2.056878844254312
121,0.034397498834592866,1.0454509997770352,2.052204192399212
122,0.03365761937982614,1.0394942056192686,2.0478140258741018
123,0.03293477258772225,1.03365613363295,2.0436888029838363
124,0.03222853307563036,1.0279329479791375,2.0398099105117273
125,0.031538487052024056,1.0223208237875134,2.036159654519491
126,0.030864231964482822,1.0168159558827532,2.0327212431956427
127,0.030205376160493524,1.0114145667544614,2.029478763375093
128,0.029561538560456648,1.006112913799603,2.0264171521367818
129,0.02893234834232123,1.0009072958685503,2.0235221646877535
130,0.02831744463730668,0.9957940591475258,2.0207803395623336
131,0.027716476236203408,0.9907696024112932,2.0181789620039803
132,0.027129101305773763,0.9858303816806717,2.015706026254501
133,0.026554987114804314,0.9809729143196694,2.013350197349814
134,0.025993809769386114,0.9761937826069889,2.0111007729119867
135,0.025445253957024586,0.9714896368162782,2.0089476453327935
136,0.02490901269920369,0.9668571978388916,2.006881264662864
137,0.024384787112050377,0.9622932593820875,2.00489260245151
138,0.02387228617476482,0.9577946897746116,2.0029731167240072
139,0.023371226505501264,0.9533584334104657,2.001114718234196
140,0.02288133214440088,0.9489815118604421,1.9993097380897606
141,0.0224023343434944,0.9446610246796701,1.9975508968140214
142,0.021933971363207492,0.9403941499380624,1.9958312748809215
143,0.021475988275215623,0.9361781444991328,1.9941442847379471
144,0.021028136771408298,0.9320103440712425,1.9924836443142957
145,0.020590174978734898,0.9278881630538973,1.9908433519981252
146,0.020161867279715636,0.9238090942003168,1.9892176630563307
147,0.01974298413841183,0.9197707081160901,1.9876010674627318
148,0.019333301931659795,0.915770652612397,1.985988269095189
149,0.018932602785381912,0.9118066519309325,1.9843741662586964
150,0.018540674415797032,0.9078765058564081,1.9827538334895158
151,0.018157309975361077,0.9039780887312855,1.981122504594738
152,0.017782307903275656,0.9001093483862086,1.9794755568819284
153,0.01741547178041049,0.8962683049985047,1.9778084965345935
154,0.01705661018849162,0.8924530498900448,1.976116945090916
155,0.01670553657341407,0.8886617442747684,1.9743966269853659
156,0.01636206911254371,0.884892617965223,1.9726433581153082
157,0.016026030585878277,0.8811439680465784,1.9708530353974805
158,0.01569724825094335,0.8774141575257541,1.9690216272821308
159,0.015375553721303857,0.873701613962509,1.9671451651955452
160,0.015060782848576263,0.8700048280886281,1.9652197358847419
161,0.01475277560783149,0.8663223524206596,1.9632414746409694
162,0.014451375986282447,0.8626527998710352,1.961206559381571
163,0.014156431875154292,0.8589948423618371,1.9591112055724396
164,0.0138677949646393,0.8553472094449329,1.9569516619758374
165,0.013585320641841857,0.8517086869317163,1.9547242072107034
166,0.013308867891622285,0.8480781155352475,1.952425147114637
167,0.013038299200251962,0.8444543895271728,1.95005081289862
168,0.012773480461794676,0.8408364554114356,1.9475975600870332
169,0.012514280887132611,0.837223310616444,1.9450617682367985
170,0.012260572915557951,0.8336140022070628,1.942439841430311
171,0.01201223212885372,0.8300076256175168,1.9397282095374169
172,0.011769137167790121,0.8264033234060415,1.9369233302417623
173,0.011531169650965222,0.822800284031896,1.9340216918266546
174,0.011298214095920838,0.819197740655158,1.931019816714838
175,0.01107015784246698,0.8155949699595357,1.9279142657555282
176,0.01084689097815034,0.8119912909982874,1.924701643250435
177,0.010628306265804216,0.8083860640631888,1.9213786027085467
178,0.010414299073119441,0.8047786895763883,1.9179418533169048
179,0.010204767304177636,0.8011686070048674,1.9143881671116871
180,0.009999611332889905,0.7975552937971554,1.9107143868304828
181,0.00979873393828611,0.7939382643418573,1.9069174344227688
182,0.009602040241601153,0.7903170689475075,1.9029943201912904
183,0.009409437645106652,0.7866912928432014,1.898942152532282
184,0.00922083577263787,0.7830605551994263,1.8947581482373697
185,0.00903614641176706,0.7794245081684753,1.8904396433144728
186,0.008855283457576276,0.7757828359438177,1.8859841042792536
187,0.00867816285798368,0.7721352538377729,1.881389139862606
188,0.008504702560578975,0.7684815073768434,1.8766525130734226
189,0.008334822460924854,0.7648213714140506,1.8717721535495866
190,0.008168444352282632,0.7611546492576313,1.8667461701236994
191,0.008005491876721392,0.757481171815453,1.861572863523795
192,0.007845890477571314,0.7538007967545393,1.8562507391231524
193,0.007689567353182767,0.7501134076750912,1.8507785196474573
194,0.007536451411954203,0.746418913298437,1.8451551577421321
195,0.007386473228592553,0.7427172466683465,1.8393798482977077
196,0.0072395650015712725,0.7390083643651875,1.8334520404268537
197,0.007095660511751884,0.7352922457324282,1.8273714489831425
198,0.006954695082136067,0.7315688921150119,1.8211380655090554
199,0.006816605538716142,0.7278383261091728,1.8147521684991093
200,0.006681330172392855,0.7241005908232945,1.8082143328635532
201,0.006548808701930098,0.7203557491494286,1.80152543847883
202,0.006418982237917267,0.7166038830451524,1.794686677713129
203,0.00629179324771065,0.7128450928254579,1.7876995618188127
204,0.006167185521326126,0.7090794964643989,1.780565926088471
205,0.0060451041382562215,0.7053072289062712,1.7732879336777707
206,0.005925495435185371,0.7015284413861133,1.7658680780061582
207,0.005808306974577975,0.6977433007593662,1.7583091836558713
208,0.005693487514114534,0.693951988840545,1.7506144057004762
209,0.005580986976951884,0.6901547017508148,1.7427872274062737
210,0.0054707564227842705,0.686351649274392,1.7348314562632559
211,0.005362748019682594,0.6825430542237134,1.7267512183167326
212,0.005256915016689847,0.6787291518133474,1.7185509507860681
213,0.005153211717151406,0.6749101890426423,1.7102353929730745
214,0.005051593452759445,0.6710864240871287,1.701809575479172
215,0.004952016558291256,0.6672581256987238,1.6932788077672978
216,0.004854438347022044,0.6634255726147869,1.6846486641214418
217,0.004758817086793008,0.6595890529761141,1.6759249680733475
218,0.004665111976716419,0.6557488637539575,1.6671137753821088
219,0.004573283124499601,0.6519053101861823,1.6582213556677945
220,0.004483291524370516,0.6480587052226833,1.6492541728146901
221,0.0043950990355879835,0.6442093689801873,1.6402188642728999
222,0.004308668361520064,0.6403576282065857,1.631122219398798
223,0.0042239630292747014,0.6365038157549483,1.6219711569848734
224,0.0041409473698671055,0.6326482700673659,1.612772702137769
225,0.0040595864989087654,0.6287913346687829,1.6035339626696061
226,0.003979846297803528,0.6249333576709829,1.5942621051719432
227,0.0039016933954364973,0.6210746912868844,1.5849643309438468
228,0.0038250951503419764,0.617215691355309,1.5756478519455899
229,0.0037500196333370155,0.6133567168763825,1.5663198669473992
230,0.003676435610607613,0.6094981295577205,1.5569875380385705
231,0.0036043125272348484,0.6056402933715541,1.547657967656202
232,0.0035336204911487353,0.6017835741229339,1.5383381762849304
233,0.0034643302574978293,0.5979283390291581,1.5290350809695523
234,0.0033964132134230397,0.594074956310545,1.519755474771419
235,0.0033298413632243656,0.5902237947926756,1.5105060072872876
236,0.0032645873139096632,0.5863752235202163,1.501293166336044
237,0.0032006242611148246,0.5825296113824177,1.4921232609046846
238,0.0031379259753850533,0.5786873267503756,1.4830024054303053
239,0.003076466788807253,0.5748487371261386,1.4739365054799838
240,0.0030162215819837944,0.5710142088037075,1.4649312448753595
241,0.0029571657713382484,0.5671841065419936,1.4559920742939134
242,0.002899275296743879,0.5633587932497521,1.4471242013643641
243,0.0028425266094660377,0.5595386296825267,1.438332582259621
244,0.0027868966604098,0.5557239741516006,1.4296219147774187
245,0.0027323628886644366,0.5519151822449473,1.4209966328863048
246,0.0026789032103365956,0.5481126065601599,1.4124609027031396
247,0.0026264960076642463,0.5443165964493188,1.4040186198578457
248,0.002575120118403717,0.5405274977757419,1.395673408191831
249,0.0025247548254823666,0.5367456526825547,1.3874286197283858
250,0.002475379846909598,0.5329713993729903,1.3792873358464428


==> figures/tikz/data/results_mis_mdqo_exp_value_just_penalty_lambda5.csv <==
l,$0$,$5$,$15$
0,1.5000000000000004,3.091024186951919,3.180761337019926
1,1.0031913981652987,2.909727780002693,3.1167429083168594
2,0.8058805012263048,2.74908982547381,3.068755127117166
3,0.6841998334431796,2.6074410804711965,3.0327058473568194
4,0.5968340590712327,2.4830432073949025,3.0043515548332125
5,0.5292196931241285,2.374335880780984,2.97993109811755
6,0.4744129265358923,2.280102057443628,2.956290234000124
7,0.42860602435182066,2.199228207170253,2.930788023858892
8,0.38950482166051087,2.1304109027807576,2.901174282065675
9,0.35561826485487713,2.072047184058892,2.8655363838185823
10,0.32591473882052036,2.022311708002543,2.822358489708451
11,0.2996436338266003,1.9793185077003779,2.7706967685958324
12,0.27623686620146853,1.941275421310023,2.710429137591067
13,0.2552513871449978,1.9065881992863094,2.64248394944388
14,0.23633381365834755,1.8739106026892738,2.5689135858805017
15,0.21919756212689626,1.8421548257802947,2.4927000025382418
16,0.2036073497220924,1.810479314682799,2.4172827804278256
17,0.1893682154709507,1.7782670086280312,2.345942193913696
18,0.17631743038240744,1.745101663666612,2.2812526385873193
19,0.1643183363522234,1.7107455610151974,2.2247807608561914
20,0.15325553159842148,1.6751190872306814,2.1770728655553633
21,0.14303103738865097,1.6382812194201783,2.137854467458017
22,0.13356120741409488,1.600409507791459,2.1063171996033563
23,0.12477421645142511,1.561778395405669,2.0813905268150554
24,0.11660801095563905,1.5227353748069175,2.061945855568556
25,0.10900863341817957,1.4836753070026778,2.0469234918630743
26,0.101928851772103,1.4450139965760238,2.0353960665420163
27,0.09532703881620203,1.4071626439219629,2.026588722964446
28,0.08916625680451948,1.3705049683160238,2.0198741556331337
29,0.08341351026685861,1.335378593794542,2.0147554713144165
30,0.0780391365044234,1.3020617867118658,2.0108449274909628
31,0.0730163084577043,1.2707659674001686,2.007842947153895
32,0.06832062902355188,1.241633746247286,2.0055194548043485
33,0.06392979956955237,1.2147416889011735,2.0036982182937626
34,0.05982334847306922,1.19010667375069,2.002244175280566
35,0.055982408089529284,1.1676945835263968,2.001053407315645
36,0.05238953070348079,1.1474301389497794,2.000045322399348
37,0.04902853579956671,1.129206875819443,1.9991566110741417
38,0.04588438246358667,1.1128965224534983,1.9983365911986934
39,0.042943061934147084,1.09835729696712,1.9975436206473451
40,0.04019150631483145,1.085440876037135,1.9967423199608385
41,0.037617510261650944,1.0739979693251829,1.995901402081591
42,0.0352096631120173,1.0638825619013117,1.9949919519676549
43,0.03295728944633628,1.0549549656589625,1.9939860354749555
44,0.030850396494199378,1.0470838594785183,1.9928555456783512
45,0.02887962713311549,1.0401475077086637,1.9915712172508
46,0.027036217494699647,1.034034337446732,1.9901017570608166
47,0.025311958404442277,1.0286430352563634,1.9884130530382906
48,0.023699160047527056,1.0238822993449697,1.9864674346656175
49,0.022190619383593752,1.0196703578415875,1.9842229680700796
50,0.020779589935154434,1.0159343400856877,1.9816327773751035
51,0.01945975365349053,1.012609567010436,1.97864439234558
52,0.01822519462706987,1.009638809242419,1.9751991309694517
53,0.017070374444672652,1.006971547416975,1.9712315348924228
54,0.015990109061580757,1.0045632581261943,1.9666688858948946
55,0.014979547044814367,1.002374740453898,1.961430843055804
56,0.014034149094437155,1.0003714917564914,1.955429252869181
57,0.013149668753925158,0.9985231367910326,1.9485681980552974
58,0.012322134234707622,0.9968029110921096,1.9407443644218292
59,0.01154783128917786,0.9951871973360858,1.9318478176213616
60,0.010823287073465393,0.9936551120431468,1.9217632910833595
61,0.010145254946619713,0.9921881391463427,1.9103720900567385
62,0.009510700157009708,0.9907698065408947,1.8975547110833628
63,0.008916786370018392,0.9893854015933531,1.8831942572097735
64,0.008360862993756546,0.9880217216466336,1.8671806925183179
65,0.00784045326171472,0.9866668557357224,1.8494159213990913
66,0.0073532430331564105,0.9853099939810037,1.8298195964561126
67,0.006897070273724884,0.9839412614170397,1.8083354554285083
68,0.0064699151802622605,0.9825515733202319,1.7849378683470478
69,0.006069890915271592,0.9811325094030465,1.7596381539057657
70,0.005695234917823675,0.9796762045349978,1.7324901177549394
71,0.005344300759042754,0.9781752539251443,1.7035941991296197
72,0.005015550511611171,0.9766226309540332,1.6730996111122116
73,0.004707547604020741,0.9750116160735076,1.6412039443063664
74,0.004418950131570259,0.9733357354004244,1.6081498823392688
75,0.004148504597364677,0.9715887078160053,1.5742189409766794
76,0.003895040057810455,0.9697643995474429,1.5397224606418172
77,0.003657462648320585,0.9678567853542075,1.5049904069805433
78,0.003434750466138745,0.9658599155698107,1.4703588093426756
79,0.0032259487883616886,0.9637678883623886,1.436156840760253
80,0.0030301656043790213,0.9615748266759176,1.4026945814101244
81,0.0028465674430572063,0.9592748593996989,1.3702524041708837
82,0.0026743754760674733,0.9568621063883952,1.3390726981219627
83,0.0025128618797930426,0.9543306670195093,1.3093543483872239
84,0.00236134643924848,0.9516746120309794,1.2812500733779513
85,0.0022191933784014234,0.9488879784293659,1.2548664345583824
86,0.002085808402204165,0.9459647672998753,1.2302661165761377
87,0.001960635936518732,0.9428989443837912,1.2074719449877427
88,0.001843156552954646,0.939684443317435,1.1864720642672537
89,0.0017328845664334033,0.9363151714500273,1.1672257258488703
90,0.0016293657940486318,0.9327850181761506,1.1496692127998815
91,0.0015321754645065645,0.9290878657322836,1.1337215312790851
92,0.001440916268108855,0.9252176024163319,1.1192896092771463
93,0.0013552165378799832,0.9211681381944343,1.1062728457313484
94,0.0012747285530457651,0.9169334226607537,1.0945669392677253
95,0.0011991269566390516,0.9125074653135947,1.0840669919177484
96,0.001128107279545031,0.9078843581051685,1.0746699292665154
97,0.0010613845638029198,0.9030583002127327,1.0662763069866468
98,0.0009986920784548058,0.8980236249658182,1.0587915880551209
99,0.0009397801216773099,0.892774828847936,1.052126978814769
100,0.0008844149033490759,0.8873066024716885,1.0461999087862308
101,0.0008323775025982223,0.8816138634038004,1.0409342315367716
102,0.0007834628952402405,0.8756917906914717,1.0362602140912385
103,0.0007374790463597166,0.8695358609139325,1.0321143718347048
104,0.0006942460636099878,0.8631418855535232,1.0284391955959065
105,0.0006535954071047327,0.8565060494494694,1.0251828082029795
106,0.0006153691520557031,0.8496249500652426,1.022298579563185
107,0.0005794193005725192,0.8424956372676623,1.0197447223315297
108,0.0005456071392848309,0.8351156532832693,1.0174838844684742
109,0.0005138026396751706,0.8274830724658306,1.0154827503405968
110,0.0004838838982235912,0.819596540478839,1.0137116583517387
111,0.00045573661366361156,0.8114553124694743,1.0121442402567606
112,0.0004292535988339954,0.8030592897866025,1.0107570851615286
113,0.0004043343247833524,0.7944090547758744,1.0095294296198047
114,0.0003808844949452541,0.7855059031708818,1.008442874085892
115,0.00035881564735131146,0.776351873591431,1.0074811251744102
116,0.00033804478298914576,0.7669497736592431,1.006629762635461
117,0.00031849401854210975,0.7573032022484791,1.0058760296100526
118,0.00030009026186861244,0.7474165674040922,1.0052086445354682
119,0.0002827649086915573,0.7372950994856067,1.0046176329828729
120,0.0002664535590733049,0.7269448591277997,1.0040941776986951
121,0.0002510957523492133,0.7163727396529926,1.0036304851632118
122,0.00023663471928372153,0.7055864636221334,1.003219667056511
123,0.0002230171502975472,0.6945945732730641,1.0028556351201319
124,0.00021019297869333216,0.6834064146637416,1.0025330080125459
125,0.0001981151778803721,0.6720321154146587,1.0022470288712237
126,0.0001867395716672887,0.6604825560271623,1.0019934924084886
127,0.00017602465675500503,0.6487693348412897,1.0017686804793544
128,0.00016593143662147836,0.6369047267864859,1.0015693051650119
129,0.000156423266044654,0.624901636169295,1.001392458514188
130,0.00014746570556129092,0.6127735438318775,1.0012355681757716
131,0.0001390263852069663,0.6005344491019929,1.0010963582394634
132,0.00013107487692691255,0.58819880703683,1.0009728146769945
133,0.00012358257508862677,0.5757814615379006,1.0008631548449203
134,0.0001165225845656238,0.5632975749802105,1.0007658005714735
135,0.00010986961589747796,0.5507625550545499,1.0006793544050179
136,0.00010359988706460985,0.5381919795655454,1.0006025786507717
137,9.769103144728356e-05,0.5256015199590726,1.0005343768661328
138,9.21220115671576e-05,0.5130068643699524,1.0004737775237493
139,8.687303823662272e-05,0.5004236409842147,1.0004199195858214
140,8.192549476620171e-05,0.48786734249956154,1.000372039763523
141,7.726186590361353e-05,0.47535325244342724,1.0003294612622966
142,7.286567119982632e-05,0.4628963740708968,1.0002915838374604
143,6.872140251766984e-05,0.4505113625158067,1.0002578750054811
144,6.481446541742886e-05,0.43821246080892423,1.0002278622746894
145,6.113112417141596e-05,0.42601344030880234,1.000201126275436
146,5.765845017589223e-05,0.4139275460154622,1.0001772946839695
147,5.438427354396888e-05,0.401967447156359,1.0001560368469082
148,5.129713767734601e-05,0.39014519335007347,1.000137059024238
149,4.8386256628008016e-05,0.3784721765677337,1.0001201001785036
150,4.564147507335903e-05,0.36695909902719953,1.0001049282464518
151,4.305323073981257e-05,0.355615947072226,1.0000913368369004
152,4.0612519120602546e-05,0.3444519710097647,1.000079142305281
153,3.8310860343613284e-05,0.3334756708046179,1.0000681811611125
154,3.6140268054383184e-05,0.32269478746297003,1.0000583077698288
155,3.409322018816701e-05,0.31211629987580547,1.0000493923149103
156,3.216263151308885e-05,0.301746426840524,1.0000413189902482
157,3.0341827834021073e-05,0.29159063393461426,1.0000339843961918
158,2.8624521753921872e-05,0.2816536448792254,1.000027296115839
159,2.700478989599007e-05,0.27193945700284755,1.0000211714508218
160,2.547705149618259e-05,0.2624513603958644,1.0000155362982874
161,2.4036048281417762e-05,0.2531919603350817,1.0000103241528695
162,2.2676825554183413e-05,0.2441632025529451,1.0000054752193241
163,2.1394714409310706e-05,0.23536640092839356,1.0000009356231598
164,2.018531501338369e-05,0.22680226718446653,0.9999966567080429
165,1.9044480881656143e-05,0.21847094219110497,0.9999925944100475
166,1.7968304091460493e-05,0.21037202848930064,0.9999887086999615
167,1.695310137493844e-05,0.2025046236740416,0.999984963085858
168,1.5995401037517812e-05,0.19486735429764102,0.9999813241690322
169,1.5091930651920782e-05,0.18745840998125535,0.9999777612471832
170,1.4239605480632478e-05,0.18027557745003997,0.999974245959427
171,1.3435517582698601e-05,0.17331627423582077,0.9999707519683187
172,1.2676925563471533e-05,0.1665775818198166,0.999967254674634
173,1.1961244928497478e-05,0.16005627801635466,0.9999637309611014
174,1.1286039005145654e-05,0.15374886842623872,0.9999601589617473
175,1.0649010397834323e-05,0.1476516168151331,0.9999565178538516
176,1.0047992944818457e-05,0.14176057429771435,0.9999527876698717
177,9.48094414647908e-06,0.13607160723220496,0.9999489491269726
178,8.945938036904217e-06,0.1305804237520884,0.9999449834720734
179,8.441158472283369e-06,0.12528259888219032,0.9999408723405405
180,7.964892811260446e-06,0.12017359820485417,0.9999365976268775
181,7.515525963909848e-06,0.11524880005860985,0.9999321413659267
182,7.0915347874248614e-06,0.1105035162665577,0.9999274856232744
183,6.69148280794219e-06,0.10593301140470815,0.9999226123936833
184,6.314015249177346e-06,0.10153252063179768,0.9999175035065112
185,5.9578543497184504e-06,0.09729726611173822,0.9999121405371756
186,5.621794951925105e-06,0.0932224720679427,0.9999065047238416
187,5.304700346410135e-06,0.08930337851542022,0.9999005768885765
188,5.005498357048583e-06,0.08553525372186464,0.9998943373623111
189,4.723177652365162e-06,0.08191340545308745,0.9998877659130072
190,4.456784270001982e-06,0.07843319106118987,0.999880841676494
191,4.2054183417664496e-06,0.07509002647594988,0.9998735430894934
192,3.968231007508008e-06,0.07187939416111898,0.9998658478243942
193,3.744421506775269e-06,0.06879685009780598,0.9998577327253892
194,3.533234437864662e-06,0.06583802985695521,0.9998491737456172
195,3.3339571744909187e-06,0.0629986538222104,0.9998401458849839
196,3.145917430891125e-06,0.06027453162327476,0.9998306231283761
197,2.968480966719885e-06,0.05766156583831573,0.9998205783839957
198,2.8010494236058392e-06,0.055155755022089165,0.9998099834215703
199,2.64305828572118e-06,0.052753196114339845,0.9997988088102114
200,2.493974957168162e-06,0.050450086280730055,0.999787023855714
201,2.353296949411407e-06,0.04824272423610685,0.999774596537105
202,2.2205501723840863e-06,0.046127511097387025,0.999761493442249
203,2.0952873232711564e-06,0.04410095081075526,0.9997476797023503
204,1.9770863673253927e-06,0.04215965019526835,0.9997331189251819
205,1.8655491054032918e-06,0.04030031864236661,0.9997177731268916
206,1.7602998232194783e-06,0.03851976750823431,0.9997016026622308
207,1.66098401761098e-06,0.03681490923344555,0.99968456615307
208,1.5672671953781681e-06,0.035182756221895116,0.99966662041505
209,1.4788337405279712e-06,0.03362041950865928,0.9996477203822459
210,1.3953858459885171e-06,0.032125107244167804,0.999627819029699
211,1.3166425060933024e-06,0.03069412301990253,0.9996068672936821
212,1.2423385663484135e-06,0.02932486405877772,0.9995848139895749
213,1.1722238271989514e-06,0.028014819291400938,0.9995616057272032
214,1.1060621987014275e-06,0.02676156733756723,0.9995371868235188
215,1.0436309031882838e-06,0.02556277441060032,0.9995114992124705
216,9.847197231794748e-07,0.02441619216052318,0.9994844823519462
217,9.291302919548804e-07,0.023319655470514344,0.9994560731276229
218,8.766754243508015e-07,0.022271080219682927,0.9994262057536029
219,8.271784854845305e-07,0.02126846102387183,0.9993948116696727
220,7.80472795243411e-07,0.020309868964969623,0.9993618194350412
221,7.364010664995147e-07,0.019393449318076877,0.9993271546184002
222,6.94814875128449e-07,0.0185174192848222,0.9992907396841479
223,6.555741600213609e-07,0.017680065740159193,0.9992524938746123
224,6.185467513832656e-07,0.01687974299908752,0.9992123330880998
225,5.836079257088746e-07,0.016114870608928765,0.9991701697526071
226,5.506399859193929e-07,0.015383931172044604,0.9991259126949975
227,5.19531865230698e-07,0.014685468203206887,0.9990794670054766
228,4.901787534052307e-07,0.014018084025212192,0.9990307338971616
229,4.624817441170444e-07,0.013380437705773424,0.998979610560554
230,4.3634750223215104e-07,0.01277124303821384,0.9989259900127113
231,4.116879498747721e-07,0.01218926656803057,0.9988697609409077
232,3.8841997021459424e-07,0.011633325666981916,0.9988108075405737
233,3.6646512797093177e-07,0.011102286655981786,0.9987490093472804
234,3.457494056869579e-07,0.010595062977752137,0.9986842410625627
235,3.2620295488114933e-07,0.010110613419887653,0.9986163723733221
236,3.0775986123395174e-07,0.009647940388722447,0.9985452677645914
237,2.903579230156042e-07,0.009206088234154227,0.9984707863254018
238,2.7393844200625644e-07,0.008784141625374484,0.9983927815475042
239,2.584460262020904e-07,0.008381223977270726,0.9983111011166892
240,2.43828403641301e-07,0.007996495927107808,0.9982255866964358
241,2.3003624672164034e-07,0.007629153860956159,0.9981360737036257
242,2.170230064168949e-07,0.007278428489215034,0.9980423910760403
243,2.0474475583330255e-07,0.006943583470475688,0.9979443610313707
244,1.9316004257862074e-07,0.006623914082881625,0.9978417988174376
245,1.822297494464547e-07,0.006318745942069396,0.9977345124533504
246,1.7191696294664274e-07,0.0060274337647117865,0.9976223024612927
247,1.621868492390717e-07,0.005749360176635392,0.9975049615886422
248,1.530065370533634e-07,0.005483934564444011,0.9973822745201242
249,1.4434500720050298e-07,0.005230591969548595,0.9972540175796832
250,1.3617298830477192e-07,0.004988792023480952,0.9971199584217687


==> figures/tikz/data/results_mis_mdqo_exp_value_with_penalty_lambda1.csv <==
l,$0$,$5$,$15$
0,1.0000000000000002,-0.8476989493001239,-0.9993730674503025
1,1.0076822683357154,-0.8452661583884662,-0.9993623004812193
2,1.0152819130855644,-0.8427985447424065,-0.999351348715367
3,1.0227999113329294,-0.8402957490303973,-0.9993402089850506
4,1.0302372503105948,-0.8377574129293268,-0.9993288780684176
5,1.037594926111008,-0.8351831793130762,-0.9993173526885348
6,1.0448739424437916,-0.8325726924462753,-0.9993056295124523
7,1.0520753094402613,-0.8299255981832621,-0.9992937051502517
8,1.0592000425046217,-0.827241544172236,-0.9992815761540776
9,1.0662491612114104,-0.8245201800645889,-0.9992692390171525
10,1.0732236882486885,-0.8217611577293911,-0.9992566901727757
11,1.0801246484063913,-0.8189641314730052,-0.9992439259933064
12,1.0869530676091887,-0.8161287582637828,-0.999230942789127
13,1.0937099719931396,-0.813254697961798,-0.9992177368075923
14,1.100396387025374,-0.8103416135535629,-0.999204304231958
15,1.1070133366659756,-0.807389171391651,-0.9991906411802938
16,1.1135618425712086,-0.8043970414391609,-0.9991767437043767
17,1.120042923337175,-0.8013648975189244,-0.999162607788566
18,1.1264575937829764,-0.7982924175673649,-0.9991482293486609
19,1.1328068642724052,-0.7951792838929022,-0.9991336042307354
20,1.1390917400731773,-0.7920251834387739,-0.999118728209959
21,1.1453132207527024,-0.7888298080501523,-0.9991035969893931
22,1.1514722996093565,-0.785592854745409,-0.9990882061987691
23,1.1575699631382297,-0.7823140259913742,-0.9990725513932465
24,1.163607190530291,-0.7789930299824225,-0.9990566280521498
25,1.169584953203942,-0.7756295809232097,-0.9990404315776831
26,1.1755042143678776,-0.7722233993148644,-0.9990239572936264
27,1.1813659286142335,-0.7687742122444334,-0.999007200444006
28,1.1871710415409522,-0.7652817536773623,-0.9989901561917484
29,1.1929204894023357,-0.7617457647527783,-0.9989728196173033
30,1.1986151987867577,-0.758165994081339,-0.9989551857172543
31,1.2042560863205027,-0.7545421980453793,-0.998937249402897
32,1.2098440583967327,-0.750874141101096,-0.9989190054987993
33,1.215380010928583,-0.7471615960824789,-0.9989004487413348
34,1.220864829125409,-0.7434043445066987,-0.9988815737771944
35,1.2262993872912191,-0.7396021768806313,-0.9988623751618717
36,1.2316845486443557,-0.7357548930082065,-0.9988428473581213
37,1.2370211651574894,-0.7318623022982325,-0.9988229847343968
38,1.2423100774170317,-0.7279242240723571,-0.9988027815632567
39,1.2475521145010755,-0.7239404878727933,-0.9987822320197502
40,1.2527480938750013,-0.7199109337694414,-0.9987613301797705
41,1.2578988213039062,-0.7158354126660155,-0.9987400700183848
42,1.2630050907810446,-0.7117137866047776,-0.9987184454081361
43,1.2680676844714753,-0.7075459290694659,-0.998696450117315
44,1.273087372670144,-0.7033317252859965,-0.9986740778082046
45,1.2780649137736542,-0.6990710725205056,-0.9986513220352977
46,1.2830010542649999,-0.694763880374289,-0.9986281762434818
47,1.287896528710549,-0.6904100710751829,-0.998604633766196
48,1.292752059768603,-0.6860095797649306,-0.9985806878235588
49,1.297568358208876,-0.6815623547820593,-0.9985563315204598
50,1.3023461229422493,-0.6770683579397906,-0.998531557844629
51,1.307086041060201,-0.6725275647985021,-0.9985063596646655
52,1.3117887878833114,-0.6679399649322473,-0.9984807297280397
53,1.316455027018276,-0.6633055621888391,-0.9984546606590612
54,1.3210854104228882,-0.6586243749429952,-0.9984281449568111
55,1.325680578478455,-0.653896436342044,-0.9984011749930451
56,1.3302411600691484,-0.6491217945436842,-0.9983737430100583
57,1.3347677726678078,-0.6443005129452926,-0.998345841118518
58,1.3392610224277286,-0.639432670404269,-0.9983174612952584
59,1.3437215042799926,-0.6345183614489187,-0.9982885953810426
60,1.3481498020359115,-0.6295576964793627,-0.998259235078287
61,1.3525464884941893,-0.6245508019579782,-0.998229371948745
62,1.356912125552398,-0.6194978205888743,-0.9981989974111606
63,1.3612472643224092,-0.6143989114859107,-0.9981681027388778
64,1.3655524452494268,-0.6092542503287784,-0.998136679057414
65,1.3698281982342717,-0.6040640295066686,-0.9981047173419922
66,1.3740750427586172,-0.5988284582490646,-0.9980722084150369
67,1.3782934880128546,-0.5935477627432062,-0.9980391429436257
68,1.3824840330263037,-0.5882221862377828,-0.9980055114369017
69,1.3866471667994995,-0.5828519891324342,-0.9979713042434446
70,1.3907833684382789,-0.5774374490526439,-0.997936511548599
71,1.3948931072894415,-0.5719788609096346,-0.9979011233717586
72,1.3989768430777274,-0.5664765369448876,-0.9978651295636101
73,1.4030350260439048,-0.560930806758936,-0.9978285198033282
74,1.4070680970837586,-0.5553420173240882,-0.997791283595731
75,1.4110764878877724,-0.5497105329807761,-0.9977534102683854
76,1.4150606210813232,-0.544036735417238,-0.9977148889686702
77,1.4190209103652205,-0.5383210236322686,-0.9976757086607881
78,1.42295776065641,-0.5325638138808011,-0.9976358581227349
79,1.426871568228697,-0.5267655396021118,-0.9975953259432162
80,1.4307627208533438,-0.5209266513304617,-0.9975541005185189
81,1.4346315979393993,-0.51504761658802,-0.9975121700493309
82,1.43847857067364,-0.5091289197599583,-0.9974695225375099
83,1.4423040021599962,-0.5031710619516074,-0.9974261457828042
84,1.4461082475583573,-0.4971745608276338,-0.9973820273795184
85,1.4498916542226539,-0.49113995043319864,-0.9973371547131296
86,1.4536545618381147,-0.48506778099711356,-0.9972915149568478
87,1.4573973025576126,-0.47895861871703127,-0.9972450950681235
88,1.4611202011370208,-0.47281304552675407,-0.9971978817851022
89,1.4648235750694936,-0.46663165884576335,-0.9971498616230197
90,1.468507734718616,-0.46041507131112636,-0.9971010208705451
91,1.4721729834503376,-0.4541639104919606,-0.9970513455860643
92,1.4758196177636567,-0.4478788185866761,-0.9970008215939072
93,1.4794479274199754,-0.4415604521032487,-0.9969494344805148
94,1.4830581955710986,-0.4352094815228209,-0.9968971695905484
95,1.4866506988858186,-0.4288265909469532,-0.9968440120229385
96,1.4902257076750491,-0.4224124777288897,-0.996789946626871
97,1.493783486015479,-0.41596785208923454,-0.996734957997715
98,1.4973242918717056,-0.40949343671647365,-0.9966790304728844
99,1.500848377216824,-0.4029899663528005,-0.9966221481276378
100,1.5043559881514463,-0.39645818736575156,-0.9965642947708159
101,1.5078473650211373,-0.38989885730617524,-0.9965054539405099
102,1.5113227425322322,-0.38331274445309754,-0.9964456088996674
103,1.51478234986604,-0.3767006273460739,-0.9963847426316297
104,1.518226410791407,-0.37006329430564855,-0.9963228378356022
105,1.5216551437756392,-0.363401542942562,-0.996259876922057
106,1.5250687620937726,-0.35671617965638547,-0.9961958420080643
107,1.528467473936181,-0.35000801912427404,-0.9961307149125559
108,1.531851482514538,-0.34327788378055696,-0.9960644771515152
109,1.535220986166105,-0.3365266032879086,-0.995997109933099
110,1.5385761784563692,-0.3297550140008553,-0.9959285941526796
111,1.541917248280027,-0.3229639584223955,-0.9958589103878244
112,1.545244379960311,-0.3161542846545269,-0.9957880388931878
113,1.5485577533466783,-0.3093268458434838,-0.9957159595953389
114,1.5518575439108588,-0.30248249962050133,-0.995642652087505
115,1.5551439228412758,-0.2956221075389345,-0.9955680956242436
116,1.558417057135852,-0.2887465345085649,-0.9954922691160324
117,1.5616771096932027,-0.2818566482279342,-0.9954151511237819
118,1.5649242394022433,-0.27495331861554567,-0.9953367198532679
119,1.5681586012302047,-0.268037417240779,-0.9952569531494846
120,1.5713803463090936,-0.261109816755358,-0.9951758284909129
121,1.5745896220205928,-0.254171390326212,-0.995093322983709
122,1.5777865720794257,-0.2472230110705636,-0.9950094133558101
123,1.580971336615204,-0.2402655514940689,-0.994924075950951
124,1.5841440522527692,-0.23329988293282575,-0.9948372867226031
125,1.5873048521910458,-0.22632687500005771,-0.9947490212278192
126,1.5904538662804346,-0.21934739503826317,-0.9946592546209982
127,1.5935912210987424,-0.2123623075776052,-0.9945679616475586
128,1.596717040025693,-0.20537247380130286,-0.9944751166375219
129,1.599831443316018,-0.19837875101876246,-0.9943806934990128
130,1.6029345481711565,-0.19138199214716897,-0.99428466571166
131,1.606026468809581,-0.18438304520223248,-0.9941870063199145
132,1.6091073165357646,-0.17738275279876245,-0.9940876879262692
133,1.6121771998078214,-0.17038195166171805,-0.9939866826843906
134,1.6152362243038236,-0.1633814721483544,-0.993883962292154
135,1.6182844929868287,-0.15638213778205584,-0.9937794979845836
136,1.6213221061686307,-0.14938476479841925,-0.9936732605267007
137,1.6243491615722516,-0.1423901617041209,-0.9935652202062735
138,1.6273657543932087,-0.13539912884906607,-0.9934553468264701
139,1.6303719773595524,-0.12841245801229254,-0.9933436096984136
140,1.6333679207907228,-0.12143093200206169,-0.9932299776336422
141,1.6363536726552206,-0.11445532427054063,-0.9931144189364651
142,1.639329318627126,-0.10748639854344413,-0.9929969013962247
143,1.6422949421414894,-0.10052490846496852,-0.9928773922794514
144,1.6452506244485887,-0.09357159725831893,-0.9927558583219255
145,1.6481964446671082,-0.08662719740209189,-0.9926322657206312
146,1.6511324798362272,-0.07969243032274273,-0.992506580125611
147,1.6540588049666567,-0.07276800610333337,-0.9923787666317159
148,1.6569754930906329,-0.065854623208718,-0.9922487897702563
149,1.659882615310893,-0.05895296822729156,-0.992116613500543
150,1.6627802408486463,-0.052063715629392854,-0.9919822012013282
151,1.6656684370905623,-0.045187527542416395,-0.991845515662142
152,1.6685472696347934,-0.03832505354265899,-0.9917065190745193
153,1.6714168023360456,-0.031476930463890065,-0.9915651730231263
154,1.6742770973497283,-0.024643782222603404,-0.9914214384767783
155,1.6771282151751792,-0.017826219659882243,-0.9912752757793509
156,1.6799702146980022,-0.011024840399768823,-0.9911266446405873
157,1.6828031532315237,-0.004240228724011225,-0.9909755041267949
158,1.685627086557385,0.002527044536974471,-0.9908218126514399
159,1.6884420689652921,0.009276422097116564,-0.9906655279656305
160,1.691248153291932,0.016007360291886076,-0.9905066071484954
161,1.6940453909590838,0.02271932913991957,-0.9903450065974533
162,1.6968338320109198,0.029411812389334453,-0.9901806820183789
163,1.6996135251505309,0.03608430754901562,-0.9900135884156581
164,1.7023845177756887,0.04273632590518602,-0.9898436800821375
165,1.705146856013847,0.04936739252358493,-0.9896709105889685
166,1.7079005847564095,0.05597704623760115,-0.9894952327753443
167,1.7106457476922738,0.06256483962272541,-0.9893165987381295
168,1.7133823873406682,0.06913033895769906,-0.989134959821387
169,1.7161105450832874,0.0756731241727556,-0.9889502666057972
170,1.718830261195753,0.08219278878536158,-0.9887624688979739
171,1.7215415748784038,0.08868893982387797,-0.9885715157196764
172,1.7242445242864255,0.09516119773957012,-0.9883773552969191
173,1.7269391465593464,0.1016091963074103,-0.9881799350489757
174,1.7296254778498978,0.10803258251611669,-0.9879792015772886
175,1.7323035533522613,0.11443101644788836,-0.9877751006542694
176,1.7349734073297038,0.12080417114829294,-0.9875675772120069
177,1.7376350731416297,0.1271517324867754,-0.9873565753308757
178,1.7402885832700397,0.13347339900825506,-0.9871420382280451
179,1.7429339693454327,0.13976888177628094,-0.9869239082458976
180,1.7455712621721349,0.14603790420821788,-0.9867021268403484
181,1.7482004917530938,0.15228020190293373,-0.9864766345690785
182,1.7508216873141254,0.1584955224614582,-0.9862473710796735
183,1.7534348773276414,0.1646836253010816,-0.9860142750976761
184,1.7560400895358566,0.170844281463357,-0.9857772844145509
185,1.7586373509734907,0.1769772734164671,-0.9855363358755684
186,1.7612266879899772,0.18308239485241112,-0.9852913653676025
187,1.7638081262711802,0.18915945047946225,-0.985042307806855
188,1.7663816908606425,0.19520825581033757,-0.9847890971264961
189,1.768947406180355,0.201228636946517,-0.98453166626424
190,1.7715052960510782,0.20722043035913995,-0.9842699471498417
191,1.7740553837122128,0.2131834826668966,-0.9840038706925318
192,1.7765976918412187,0.21911765041132708,-0.9837333667683839
193,1.77913224257262,0.22502279982992646,-0.983458364207623
194,1.7816590575165687,0.230898806627446,-0.9831787907818756
195,1.784178157777005,0.23674555574577105,-0.9828945731913693
196,1.786689563969405,0.2425629411327432,-0.9826056370520779
197,1.7891932962381305,0.24835086551028332,-0.982311906882828
198,1.7916893742733855,0.25410924014216096,-0.9820133060923615
199,1.7941778173277878,0.2598379846017429,-0.9817097569663626
200,1.7966586442325687,0.26553702654004274,-0.9814011806544558
201,1.7991318734133968,0.2712063014543784,-0.9810874971571765
202,1.801597522905844,0.2768457524579342,-0.9807686253129244
203,1.8040556103704914,0.28245533005051116,-0.9804444827848986
204,1.806506153107692,0.2880349918907342,-0.9801149860480263
205,1.808949168071985,0.29358470256997665,-0.9797800503758913
206,1.8113846718861804,0.29910443338824366,-0.9794395898276618
207,1.8138126808551112,0.3045941621322494,-0.979093517235033
208,1.8162332109790613,0.3100538728559048,-0.978741744189185
209,1.8186462779668806,0.3154835556634254,-0.9783841810277694
210,1.8210518972487866,0.3208832064952497,-0.9780207368219229
211,1.8234500839888583,0.32625282691695423,-0.9776513193633278
212,1.8258408530972394,0.33159242391133026,-0.9772758351513164
213,1.8282242192420384,0.3369020096737839,-0.9768941893800362
214,1.8306001968609464,0.3421816014112012,-0.976506285925679
215,1.832968800172569,0.34743122114441577,-0.976112027333787
216,1.8353300431874864,0.35265089551439827,-0.9757113148066436
217,1.8376839397190325,0.35784065559228195,-0.9753040481907592
218,1.8400305033938151,0.3630005366933231,-0.9748901259644616
219,1.842369747661969,0.3681305781948857,-0.9744694452256037
220,1.8447016858071548,0.37323082335853286,-0.9740419016793971
221,1.847026330956306,0.37830131915628956,-0.9736073896263846
222,1.8493436960891212,0.38334211610114227,-0.9731658019505642
223,1.8516537940473272,0.38835326808182036,-0.9727170301076729
224,1.8539566375436844,0.39333483220190557,-0.9722609641136495
225,1.85625223917078,0.3982868686232971,-0.9717974925332824
226,1.8585406114095722,0.40320944041406015,-0.9713265024690614
227,1.860821766637721,0.408102613400673,-0.9708478795502464
228,1.8630957171376934,0.41296645602467774,-0.970361507922163
229,1.8653624751046498,0.41780103920374234,-0.969867270235748
230,1.86762205265412,0.42260643619711624,-0.9693650476373517
231,1.8698744618294725,0.4273827224754805,-0.9688547197588205
232,1.8721197146091706,0.4321299755951603,-0.9683361647078701
233,1.874357822913834,0.43684827507668,-0.967809259058769
234,1.8765887986130996,0.4415377022876302,-0.9672738778433516
235,1.8788126535322909,0.44619834032980366,-0.9667298945423735
236,1.881029399458892,0.4508302739305656,-0.9661771810772314
237,1.883239048148841,0.4554335893384039,-0.9656156078020697
238,1.8854416113326309,0.460008374222614,-0.9650450434962821
239,1.8876371007212436,0.4645547175770553,-0.9644653553574418
240,1.8898255280118952,0.4690727096279267,-0.9638764089946723
241,1.8920069048936154,0.473562441745492,-0.9632780684224796
242,1.8941812430526486,0.4780240063596899,-0.9626701960550774
243,1.8963485541777008,0.48245749687956024,-0.9620526527012125
244,1.8985088499650093,0.48686300761640955,-0.9614252975595257
245,1.9006621421232608,0.49124063371064436,-0.960787988214467
246,1.9028084423783487,0.49559047106219173,-0.9601405806327886
247,1.9049477624779758,0.4999126162644286,-0.9594829291606415
248,1.9070801141961014,0.5042071665415355,-0.9588148865213
249,1.909205509337249,0.5084742196891952,-0.9581363038135426
250,1.9113239597406586,0.5127138740185455,-0.9574470305107121


==> figures/tikz/data/results_mis_mdqo_exp_value_with_penalty_lambda3.csv <==
l,$0$,$5$,$15$
0,-2.0000000000000004,-10.699675295761491,-12.156455094190934
1,-1.518350832378165,-10.270074056932877,-12.029784319945591
2,-1.1616827394739633,-9.815480990583321,-11.888302922700209
3,-0.8912519293081926,-9.353666119776507,-11.73122725600851
4,-0.6799892112080874,-8.902415804127498,-11.55800179590275
5,-0.5098020852845966,-8.47624397370505,-11.368428266070453
6,-0.3687744567591789,-8.084394550109524,-11.162828059143274
7,-0.24902764147827394,-7.730567134070688,-10.942219790548405
8,-0.1452691128659831,-7.413964267761873,-10.708475484478363
9,-0.0538602215200788,-7.130897436360997,-10.464404381100794
10,0.027768629874404552,-6.876313286903985,-10.213712403800542
11,0.10148275604498821,-6.644921829813338,-9.960805410368053
12,0.1686721314796374,-6.4318777387739985,-9.710444262857774
13,0.23039722407995952,-6.233103378299823,-9.46730643254907
14,0.28748384964967827,-6.045375314058365,-9.235542040857014
15,0.340586417909736,-5.8662775646390966,-9.018415824729065
16,0.39023124285470706,-5.694092534741207,-8.818098861882934
17,0.43684700202376114,-5.527672084972879,-8.635628695866075
18,0.48078670194042816,-5.366311323385612,-8.47101368929097
19,0.5223438789775872,-5.209635596244349,-8.323431654833785
20,0.5617647835087992,-5.057504470851937,-8.191467713341158
21,0.5992576948642243,-4.90993311588877,-8.073346500125112
22,0.6350001403996973,-4.767029915568187,-7.967130567643421
23,0.6691445535129654,-4.62894851150226,-7.870872930701194
24,0.7018227497026084,-4.495852267315472,-7.782723435398042
25,0.7331494954201213,-4.367889157510815,-7.700995292611886
26,0.7632253727497629,-4.245175186456452,-7.624200677445111
27,0.7921390924529718,-4.127784599867889,-7.551064236804194
28,0.8199693715636319,-4.0157453387553685,-7.480521971971916
29,0.8467864650411487,-3.909038391142708,-7.411711166988131
30,0.8726534210796187,-3.807599908294641,-7.343955321809178
31,0.8976271146073973,-3.711325158873357,-7.276746645572484
32,0.9217591019816074,-3.6200735871805394,-7.209727625683657
33,0.945096330973777,-3.533674413763298,-7.142672484048459
34,0.9676817332061368,-3.4519323643971473,-7.075468900436803
35,0.9895547207617533,-3.374633235713895,-7.008100156192846
36,1.0107516044078189,-3.301549103527565,-6.940627766387721
37,1.0313059474799133,-3.232443055631153,-6.873174671763042
38,1.051248866778922,-3.167073387621997,-6.805909110399876
39,1.070609289681103,-3.1051972414943343,-6.739029349794254
40,1.0894141749395876,-3.0465736954875253,-6.672749509124076
41,1.1076887032725524,-2.990966332808508,-6.607286724085351
42,1.1254564427193914,-2.93814532872224,-6.542849896201133
43,1.142739492846553,-2.887889102037612,-6.479630225668439
44,1.1595586111562206,-2.8399855797113296,-6.41779365797726
45,1.1759333244596175,-2.7942331233023365,-6.357475289711736
46,1.1918820274955118,-2.7504411642047772,-6.298775689542656
47,1.2074220706819945,-2.708430591615363,-6.241759007228032
48,1.2225698385688264,-2.6680339335270578,-6.186452675034456
49,1.2373408202948775,-2.6290953670302706,-6.132848457835669
50,1.2517496731395492,-2.5914705900924,-6.080904582350405
51,1.265810280079739,-2.555026582949644,-6.030548671674005
52,1.279535802117823,-2.519641283399285,-5.981681225313363
53,1.2929387260255556,-2.4852031967022175,-5.934179412882806
54,1.3060309080491177,-2.4516109575391964,-5.887900986512555
55,1.3188236140379366,-2.4187728585318964,-5.842688158144671
56,1.3313275563913975,-2.3866063572459266,-5.798371329230757
57,1.3435529281605834,-2.355037571329866,-5.754772598839031
58,1.3555094345947072,-2.3240007694957754,-5.711709009760337
59,1.3672063223822732,-2.2934378643907727,-5.668995519718888
60,1.3786524068038455,-2.2632979120206,-5.626447705830204
61,1.389856096985456,-2.233536621237758,-5.583884225138712
62,1.400825419418307,-2.204115875871178,-5.541129062901289
63,1.4115680398906494,-2.1750032713246696,-5.498013603953244
64,1.4220912839609972,-2.1461716668816564,-5.4543785617776255
65,1.4324021560876379,-2.1175987545000035,-5.410075795584586
66,1.4425073575172593,-2.0892666445406753,-5.364970038555363
67,1.4524133030251343,-2.0611614686274384,-5.318940551134886
68,1.4621261365903453,-2.033272999663788,-5.271882702560073
69,1.4716517460818015,-2.005594288921663,-5.223709472366113
70,1.4809957770240565,-1.9781213200504129,-5.174352852109234
71,1.4901636455060476,-1.950852679821899,-5.12376511669137
72,1.4991605502906848,-1.9237892454182322,-5.071919925203632
73,1.5079914841786528,-1.8969338880740918,-5.018813203862928
74,1.5166612446756718,-1.8702911928987562,-4.964463759114157
75,1.5251744440088464,-1.843867194718432,-4.90891356794504
76,1.5335355185344084,-1.817669129792977,-4.85222769540189
77,1.541748737576215,-1.7917052032694651,-4.794493796473651
78,1.5498182117316228,-1.7659843722363295,-4.735821170912721
79,1.5577479006789128,-1.740516144234637,-4.676339354826636
80,1.5655416205181591,-1.7153103910671896,-4.6161962512843635
81,1.573203050675336,-1.690377177721556,-4.555555822664197
82,1.580735740397548,-1.66572660619072,-4.4945953886692696
83,1.588143114865437,-1.6413686739357092,-4.433502594309913
84,1.5954284809471937,-1.6173131466898127,-4.372472130115268
85,1.6025950326170264,-1.5935694452552678,-4.311702300922399
86,1.6096458560594762,-1.5701465458923594,-4.251391548608426
87,1.6165839344796502,-1.547052893849202,-4.191735037299006
88,1.6234121526381258,-1.5242963295298484,-4.132921406623833
89,1.6301333011281351,-1.5018840267501554,-4.0751297897471
90,1.6367500804114785,-1.4798224424863853,-4.018527178926478
91,1.6432651046286046,-1.4581172774820048,-3.9632662034039456
92,1.649680905197275,-1.4367734470444198,-3.909483363934357
93,1.6559999342133385,-1.4157950613362218,-3.8572977467548997
94,1.6622245676662444,-1.395185414445331,-3.8068102187891553
95,1.6683571084811286,-1.3749469815054853,-3.7581030866776985
96,1.674399789398516,-1.3550814231328863,-3.711240185862731
97,1.6803547757019965,-1.3355895964463271,-3.6662673531122634
98,1.6862241678035101,-1.3164715719464837,-3.6232132268779083
99,1.6920100036952872,-1.2977266555447897,-3.5820903147359466
100,1.6977142612768699,-1.2793534150529338,-3.5428962655845755
101,1.7033388605650748,-1.261349710469783,-3.505615285778453
102,1.7088856657942708,-1.243712727432829,-3.470219642367008
103,1.714356487413797,-1.2264390132352845,-3.436671202406571
104,1.7197530839889508,-1.2095245148470029,-3.404922964290246
105,1.7250771640114984,-1.1929646184167035,-3.3749205445948
106,1.7303303876252785,-1.1767541897738598,-3.346603591580446
107,1.7355143682720906,-1.1608876154903376,-3.31990710380252
108,1.7406306742627073,-1.1453588441039035,-3.2947626390165583
109,1.7456808302775217,-1.1301614271474192,-3.271099404493887
110,1.7506663188010343,-1.1152885596684343,-3.248845224915665
111,1.7555885814940977,-1.1007331199635852,-3.227927388153141
112,1.7604490205075733,-1.0864877082902764,-3.208273372499229
113,1.7652489997407965,-1.0725446843543178,-3.189811461358303
114,1.7699898460480283,-1.0588962034062765,-3.1724712531183705
115,1.7746728503958473,-1.0455342508110779,-3.156184075025425
116,1.7792992689742317,-1.0324506749847921,-3.1408833104600493
117,1.7838703242638978,-1.019637218619454,-3.1265046491832136
118,1.7883872060623012,-1.0070855481412118,-3.112986269965932
119,1.7928510724705133,-0.9947872813690717,-3.1002689646291657
120,1.7972630508430654,-0.9827340133610784,-3.088296211967262
121,1.80162423870269,-0.9709173404520044,-3.077014209369556
122,1.8059357046217952,-0.9593288825016413,-3.0663718692381323
123,1.8101984890723255,-0.9479603033856892,-3.0563207865623307
124,1.8144136052456175,-0.9368033297721801,-3.046815183280539
125,1.818582039843713,-0.925849768235472,-3.0378118343574374
126,1.8227047538435013,-0.9150915207672643,-3.0292699798440426
127,1.8267826832349963,-0.9045205987499685,-3.021151226577374
128,1.8308167397349315,-0.8941291354622501,-3.013419442621183
129,1.834807811476821,-0.8839093971897917,-3.006040647050354
130,1.8387567636785311,-0.8738537930164525,-2.998982897238899
131,1.8426644392883555,-0.8639548833721497,-2.99221617542264
132,1.8465316596105286,-0.8542053874140766,-2.98571227596932
133,1.8503592249110397,-0.844598189317434,-2.979444694497369
134,1.85414791500458,-0.8351263435507764,-2.973388519735188
135,1.8578984898233784,-0.8257830792094818,-2.967520328801795
136,1.861611689968661,-0.8165618034788251,-2.9618180864122126
137,1.8652882372454243,-0.8074561042957381,-2.9562610483634018
138,1.8689288351811386,-0.7984597522756894,-2.9508296695348335
139,1.8725341695290245,-0.7895667019682285,-2.9455055165384545
140,1.8761049087564556,-0.7807710925017185,-2.940271185072863
141,1.8796417045190277,-0.7720672476746402,-2.935110221972775
142,1.883145192120823,-0.7634496755476716,-2.930007051895255
143,1.8866159909613505,-0.7549130675875226,-2.924946908546119
144,1.8900547049696141,-0.7464522974103303,-2.9199157703216208
145,1.8934619230257668,-0.7380624191692434,-2.9149003002204594
146,1.8968382193707514,-0.7297386656277636,-2.909887789867539
147,1.900184154004331,-0.721476445957372,-2.9048661074828788
148,1.9035002730718924,-0.7132713432951012,-2.8998236496253735
149,1.9067871092403736,-0.705119112093882,-2.8947492965408514
150,1.9100451820636652,-0.6970156752958395,-2.889632370946442
151,1.91327499833782,-0.6889571213561522,-2.8844626000878906
152,1.91647705244637,-0.6809397011426652,-2.8792300809127385
153,1.919651826696072,-0.6729598247341637,-2.8739252482096216
154,1.9227997916433575,-0.665014058138043,-2.868538845572217
155,1.9259214064117667,-0.657099119946101,-2.863061899055016
156,1.9290171190006387,-0.6492118779452689,-2.8574856933970425
157,1.9320873665853104,-0.6413493456983292,-2.851801750698674
158,1.9351325758090625,-0.6335086791080308,-2.846001811445576
159,1.9381531630670714,-0.6256871729764731,-2.8400778177823813
160,1.9411495347825685,-0.6178822575702313,-2.834021898947055
161,1.944122087675455,-0.610091495200383,-2.827826358784613
162,1.9470712090235573,-0.6023125768254045,-2.821483665266225
163,1.94999727691676,-0.594543318683814,-2.8149864419463375
164,1.9529006605041792,-0.5867816589624231,-2.808327461296496
165,1.9557817202346102,-0.5790256545051602,-2.801499639859889
166,1.9586408080903905,-0.5712734775665921,-2.7944960351751673
167,1.9614782678149028,-0.5635234126135209,-2.7873098444219764
168,1.9642944351338536,-0.5557738531773624,-2.7799344047435643
169,1.9670896379705285,-0.5480232987593998,-2.772363195204102
170,1.969864196655163,-0.5402703517904691,-2.7645898403395712
171,1.9726184241286142,-0.5325137146461452,-2.756608115261651
172,1.975352626140452,-0.5247521867180778,-2.7484119522734805
173,1.9780671014416642,-0.5169846615417418,-2.739995448954966
174,1.980762141972086,-0.5092101239805453,-2.731352877672958
175,1.9834380330427082,-0.501427647465954,-2.7224786964685865
176,1.986095053513009,-0.4936363912930422,-2.713367561269906
177,1.98873347596343,-0.48583559797067444,-2.704014339373198
178,1.9913535668631326,-0.4780245906253564,-2.6944141241303807
179,1.9939555867331744,-0.470202770457636,-2.6845622507734386
180,1.9965397903051938,-0.46236961424983647,-2.6744543132993766
181,1.999106426675769,-0.4545246719238035,-2.6640861823310535
182,2.0016557394565297,-0.44666756414728603,-2.653454023860502
183,2.0041879669201546,-0.4387979799875278,-2.6425543187719436
184,2.0067033421423632,-0.4309156746106148,-2.6313838830319316
185,2.0092020931399976,-0.4230204670251183,-2.619939888423798
186,2.0116844430053242,-0.41511223786857676,-2.6082198836932267
187,2.0141506100366273,-0.4071909272353751,-2.596221815961253
188,2.016600807865218,-0.399256532544616,-2.5839440522505606
189,2.019035245578937,-0.3913091064466124,-2.571385400960872
190,2.021454127842267,-0.38334875476668023,-2.5585451331194977
191,2.0238576550131224,-0.37537563448496675,-2.545423003224112
192,2.026246023256425,-0.36738995175111283,-2.532019269486711
193,2.0286194246545373,-0.35939195993261547,-2.518334713280687
194,2.03097804731466,-0.3513819576958237,-2.504370657587267
195,2.0333220754732437,-0.34336028711858296,-2.49012898423343
196,2.035651689597537,-0.3353273318336156,-2.4756121497111057
197,2.0379670664843066,-0.32728351520180415,-2.460823199367069
198,2.040268379355834,-0.319229298514626,-2.4457657797548467
199,2.0425557979532605,-0.31116517922506476,-2.4304441489440802
200,2.0448294886273457,-0.30309168920640817,-2.4148631845896125
201,2.0470896144267012,-0.2950093930384108,-2.399028389571819
202,2.0493363351835936,-0.28691888632039014,-2.3829458950318623
203,2.0515698075973634,-0.2788207940108898,-2.3666224606402864
204,2.053790185315534,-0.2707157687936147,-2.350065471954964
205,2.055997619012665,-0.2626044894694257,-2.333282934744619
206,2.058192256467027,-0.25448765937423,-2.3162834661768983
207,2.0603742426351443,-0.24636600482268375,-2.2990762827951676
208,2.0625437197242684,-0.2382402735776697,-2.281671185235479
209,2.0647008272628433,-0.23011123334557837,-2.26407853966439
210,2.0668457021690125,-0.22197967029746724,-2.2463092559489852
211,2.068978478817229,-0.21384638761622327,-2.228374762602389
212,2.0710992891030093,-0.20571220406989632,-2.210286978580588
213,2.073208262505897,-0.1975779526114093,-2.192058282039318
214,2.0753055261506757,-0.18944447900488937,-2.173701476192348
215,2.0773912048668746,-0.18131264047889042,-2.155229752444461
216,2.079465421246643,-0.17318330440680574,-2.136656651003035
217,2.0815282957009953,-0.1650573470147906,-2.117996019201109
218,2.0835799465145186,-0.15693565211753036,-2.099261967791441
219,2.0856204898985355,-0.14881910988220626,-2.080468825495065
220,2.087650040042818,-0.14070861562101303,-2.061631092108708
221,2.0896687091658537,-0.1326050686125956,-2.042763390492746
222,2.091676607563722,-0.12450937095276343,-2.0238804177749525
223,2.0936738436576103,-0.11642242643484568,-2.004996896114747
224,2.0956605240400257,-0.10834513946003638,-1.986127523377931
225,2.097636753519718,-0.10027841397807458,-1.9672869240728048
226,2.099602635165358,-0.0922231524585831,-1.9484896008952004
227,2.101558270348014,-0.08418025489338041,-1.9297498872222743
228,2.1035037587824474,-0.07615061783005125,-1.911081900883151
229,2.1054391985672702,-0.06813513343704578,-1.892499499518854
230,2.107364686223992,-0.06013468860054656,-1.8740162378246852
231,2.109280316734991,-0.052150164053316475,-1.8556453269457478
232,2.111186183580431,-0.04418243353571046,-1.837399596270952
233,2.1130823787741666,-0.036232362989001204,-1.8192914578431512
234,2.1149689928986595,-0.028300809781134702,-1.801332873573434
235,2.1168461151389253,-0.020388621964996724,-1.7835353254165793
236,2.1187138333155553,-0.012496637569235483,-1.7659097886327804
237,2.1205722339168274,-0.0046256839216440165,-1.7484667082284429
238,2.1224214021299272,0.003223422994926013,-1.7312159786366514
239,2.1242614218713274,0.011049879154194558,-1.7141669266663122
240,2.1260923758163166,0.018852893065735357,-1.697328297718296
241,2.1279143454277354,0.026631686322063045,-1.6807082452377429
242,2.129727410983913,0.03438549411371572,-1.664314323344171
243,2.1315316516058447,0.04211356571256176,-1.6481534825556028
244,2.1333271452836278,0.04981516492360387,-1.6322320684997762
245,2.13511396890218,0.0574895705055859,-1.6165558234848465
246,2.13689219826624,0.06513607656075165,-1.601129890783887
247,2.1386619081247122,0.07275399289413777,-1.585958821472165
248,2.140423172194324,0.08034264534282201,-1.571046583643487
249,2.14217606318266,0.08790137607558243,-1.5563965738219723
250,2.143920652810561,0.09542954386345576,-1.5420116303783056


==> figures/tikz/data/results_mis_mdqo_exp_value_with_penalty_lambda5.csv <==
l,$0$,$5$,$15$
0,-5.000000000000001,-12.008622798081724,-12.519306069146847
1,-2.7965243362215277,-11.1770623086591,-12.231981351158579
2,-1.932828605850914,-10.431983148766719,-12.010177637026164
3,-1.4053317770405993,-9.768637784592473,-11.837004293601868
4,-1.0288546132688503,-9.182506681288835,-11.694709549713139
5,-0.7384706470695762,-8.669156961806285,-11.567401008699228
6,-0.5033899594337177,-8.224657549288153,-11.44163444770789
7,-0.30683011863361026,-7.844617223443557,-11.306080533723865
8,-0.1387553392566599,-7.5231405441496015,-11.151068983414604
9,0.007300548415149766,-7.252621017454423,-10.968431990450444
10,0.13577121848856022,-7.0243152628365575,-10.751832106636446
11,0.24985552564459007,-6.829217526236027,-10.49758286288718
12,0.35195683515530507,-6.658829259500802,-10.205765635071607
13,0.44393845472465465,-6.505651050857589,-9.881205748051343
14,0.5272798264024539,-6.36340134302129,-9.5337104409276
15,0.6031767263250373,-6.22704221666717,-9.177086383919022
16,0.672608581547757,-6.092698839208719,-8.826935220743827
17,0.7363857216033447,-5.957536392050967,-8.49785907231789
18,0.7951838942038358,-5.819631343649737,-8.20105315577819
19,0.84957035040883,-5.677852913893445,-7.943045878971148
20,0.9000240988603616,-5.531757330811084,-7.725747484324903
21,0.946951949986186,-5.381490749456894,-7.547428334009725
22,0.9907014009204188,-5.227694626194042,-7.4040529972752385
23,1.0315710737091641,-5.071408300602743,-7.290513127037391
24,1.0698192136621172,-4.913966237212884,-7.201535237390829
25,1.105670625056423,-4.75689073968258,-7.132232100798856
26,1.1393223358009839,-4.601784043899137,-7.07836703681137
27,1.1709482230427448,-4.450225793992005,-7.036426511799254
28,1.2007027878534104,-4.303682575821082,-7.003583800832984
29,1.2287242333369033,-4.163435372224818,-6.977611945400287
30,1.2551369734872362,-4.030528823166555,-6.956781508637345
31,1.2800536780137262,-3.905743578419398,-6.939762063883228
32,1.3035769399929615,-3.7895904425222433,-6.925535863044682
33,1.3258006378671716,-3.6823229433560156,-6.913326180232332
34,1.3468110504711062,-3.583963698634782,-6.902539814498048
35,1.3666877730428366,-3.4943395591643114,-6.892721948516643
36,1.38550447324149,-3.413120834598546,-6.88352119984493
37,1.4033295187892234,-3.3398607155392437,-6.874662790345609
38,1.4202265022447689,-3.2740320380085546,-6.865928032003117
39,1.4362546834003844,-3.2150595790950294,-6.857138646776957
40,1.4514693656980093,-3.162346983383979,-6.848144740409024
41,1.4659222197320922,-3.1152981276573977,-6.8388155103305035
42,1.4796615642154411,-3.073333221899929,-6.829031980620574
43,1.4927326126191511,-3.035900239841804,-6.81868122581392
44,1.5051776919637454,-3.0024824118720033,-6.807651677001342
45,1.5170364388567403,-2.9726025410782393,-6.7958292054965534
46,1.5283459767756644,-2.945824859225969,-6.783093758174922
47,1.5391410777300343,-2.9217550555738065,-6.76931638028917
48,1.5494543107557082,-2.900039010715875,-6.754356510998107
49,1.5593161791630388,-2.880360665484584,-6.738059477986159
50,1.56875524804627,-2.8624393604440743,-6.720254153647601
51,1.5777982632408665,-2.846026899225437,-6.700750769008949
52,1.5864702626682532,-2.8309045204382146,-6.679338915015699
53,1.594794680817798,-2.8168799078212445,-6.655785795704816
54,1.6027934469710905,-2.8037843253464887,-6.629834835321739
55,1.6104870776635387,-2.791469931401789,-6.601204782213893
56,1.617894763794998,-2.779807302108992,-6.569589496129707
57,1.6250344527383707,-2.7686831765543047,-6.534658651051762
58,1.6319229257477348,-2.7579984247031435,-6.496059630082643
59,1.6385758709320326,-2.747666230771238,-6.453420927435202
60,1.6450079520333651,-2.7376104797975347,-6.406357398159733
61,1.651232873228563,-2.727764332298653,-6.354477699154439
62,1.6572634401568829,-2.7180689705506573,-6.297394233017137
63,1.6631116173643308,-2.708472499765317,-6.2347358253738525
64,1.6687885823451234,-2.6989289878502087,-6.166163222328032
65,1.6743047763524634,-2.689397628305641,-6.09138727629601
66,1.679669952143636,-2.6798420119306527,-6.010189391502279
67,1.6848932188179464,-2.6702294942544267,-5.922443432965271
68,1.6899830839000791,-2.660530646889187,-5.828137890882241
69,1.6949474928157557,-2.650718782256757,-5.72739668353307
70,1.6997938659010392,-2.640769542336253,-5.62049664532498
71,1.7045291330812262,-2.630660543193141,-5.507879566617478
72,1.7091597663498659,-2.620371068069155,-5.39015671343175
73,1.7136918101731227,-2.6098818027349315,-5.268104122248873
74,1.71813090993935,-2.599174607633842,-5.142647656885675
75,1.7224823385684744,-2.5882323220809464,-5.0148377849317765
76,1.7267510213905524,-2.5770385964312172,-4.8858151629501485
77,1.7309415593976651,-2.5655777487034612,-4.756769237258155
78,1.7350582509682593,-2.5538346426477343,-4.628892971916916
79,1.7391051121580152,-2.541794584682105,-4.503337333115159
80,1.7430858956464723,-2.5294432375059364,-4.3811691855313954
81,1.7470041084238948,-2.5167665485279755,-4.263335787102377
82,1.7508630282982345,-2.503750691534316,-4.150638200083133
83,1.7546657192976467,-2.490382020268793,-4.043714837867005
84,1.7584150460396866,-2.4766470328114036,-3.9430352361970895
85,1.76211368713422,-2.4625323458227992,-3.8489031517540964
86,1.765764147683132,-2.448024677878423,-3.7614673729110146
87,1.769368770936152,-2.4331108412474514,-3.680738228495181
88,1.7729297491585014,-2.417777741581928,-3.6066076871210666
89,1.7764491337626653,-2.4020123850726263,-3.5388710920324895
90,1.7799288447533304,-2.385801892702041,-3.4772488919296882
91,1.783370679531451,-2.3691335212831053,-3.421407123512968
92,1.7867763211004901,-2.351994691016041,-3.3709758067989775
93,1.7901473457151078,-2.3343730193263266,-3.325564780773874
94,1.7934852300100061,-2.3162563607649607,-3.2847768070876016
95,1.7967913576441323,-2.297632852758942,-3.2482179935620854
96,1.8000670254931892,-2.2784909669956774,-3.2155057402254332
97,1.8033134494211822,-2.2588195662107777,-3.1862744987655884
98,1.8065317696597236,-2.2386079661247256,-3.1601796752587985
99,1.80972305582188,-2.2178460022410964,-3.1369000095029227
100,1.812888311575572,-2.196524101177821,-3.1161387444467343
101,1.8160284789998282,-2.17463335615426,-3.09762386587783
102,1.8191444426456438,-2.152165606201355,-3.0811076530449575
103,1.8222370333216982,-2.129113518600788,-3.0663657403177895
104,1.8253070316238251,-2.1054706739929756,-3.053195851547356
105,1.8283551712258246,-2.0812316535241173,-3.0414163342930483
106,1.8313821419480205,-2.0563921273306374,-3.030864591334825
107,1.8343885926188073,-2.0309489435870276,-3.021395482034382
108,1.8373751337434343,-2.0049002172716928,-3.012879745883132
109,1.8403423399932446,-1.9782454177371371,-3.005202484494692
110,1.8432907525277078,-1.9509854541074179,-2.9982617257901643
111,1.8462208811607095,-1.9231227574695402,-2.991967084598734
112,1.8491332063817874,-1.894661358778497,-2.9862385268039375
113,1.8520281812422645,-1.8656069613601085,-2.9810052390170934
114,1.8549062331155122,-1.8359670068739702,-2.9762046021339366
115,1.8577677653399713,-1.8057507335926237,-2.9717812646784156
116,1.860613158752952,-1.7749692258644894,-2.9676863102734954
117,1.8634427731226513,-1.743635453658742,-2.963876512674646
118,1.8662569484853546,-1.7117643011414716,-2.9603136713779765
119,1.8690560063942623,-1.6793725833051207,-2.95696402073262
120,1.8718402510859748,-1.6464790497676711,-2.9537977056398805
121,1.8746099705702095,-1.6131043749743093,-2.9507883172296037
122,1.8773654376479771,-1.579271134171699,-2.947912482308211
123,1.8801069108630593,-1.5450037646820323,-2.9451495008292947
124,1.8828346353912897,-1.5103285121790182,-2.9424810261159062
125,1.8855488438718582,-1.4752733618580736,-2.9398907830420034
126,1.8882497571845331,-1.4398679545952344,-2.9373643198445105
127,1.8909375851764374,-1.4041434883998556,-2.9348887896776814
128,1.8936125273417872,-1.3681326056809155,-2.9324527584325275
129,1.8962747734577297,-1.3318692670611707,-2.9300460357229303
130,1.8989245041792266,-1.2953886126827205,-2.9276595262862255
131,1.9015618915957107,-1.2587268121470423,-2.9252850993594617
132,1.9041870997520798,-1.2219209044173331,-2.9229154738748218
133,1.9068002851363814,-1.18500862917669,-2.920544117570616
134,1.9094015971364173,-1.1480282512780238,-2.91816515833976
135,1.9119911784673094,-1.1110183800371103,-2.915773306338189
136,1.914569165571962,-1.0740177852058461,-2.9133637855534644
137,1.9171356889962012,-1.0370652115164376,-2.910932273690957
138,1.9196908737402545,-1.000199193707588,-2.908474849373822
139,1.922234839588131,-0.9634578739303166,-2.9059879457752045
140,1.924767701416342,-0.9268788233842933,-2.903468309908753
141,1.9272895694833265,-0.8904988699569185,-2.9009129668981126
142,1.9298005497008137,-0.8543539335289356,-2.898319188629153
143,1.9323007438883302,-0.8184788704751452,-2.8956844662616206
144,1.9347902500119138,-0.7829073287302943,-2.893006486140881
145,1.9372691624080791,-0.747671614612606,-2.8902831087065146
146,1.9397375719939745,-0.7128025724050595,-2.887512350043677
147,1.9421955664646255,-0.6783294774921225,-2.8846923657662367
148,1.9446432304780865,-0.6442799436418769,-2.8818214369584654
149,1.9470806458292897,-0.6106798448149572,-2.8788979579350853
150,1.9495078916132922,-0.5775532516768364,-2.875920425608496
151,1.9519250443786207,-0.5449223827927794,-2.872887430277309
152,1.9543321782713217,-0.5128075702988175,-2.869797647672633
153,1.9567293651703213,-0.48122723967045783,-2.86664983211792
154,1.9591166748146365,-0.45019790305602436,-2.8634428106752985
155,1.961494174922953,-0.4197341655053989,-2.860175478166216
156,1.9638619313060512,-0.38984874330883657,-2.856846792967307
157,1.966220007972527,-0.3605524935651027,-2.853455773493823
158,1.9685684672282264,-0.3318544540236491,-2.850001495293037
159,1.9709073697697863,-0.3037618921914773,-2.846483088678742
160,1.9732367747726482,-0.2762803626610192,-2.8428997368456956
161,1.9755567399738907,-0.24941377159955797,-2.839250674409581
162,1.977867321750187,-0.22316444734200977,-2.8355351863238796
163,1.9801685751912135,-0.19753321604553425,-2.8317526071302797
164,1.9824605541687585,-0.17251948139464687,-2.827902320503626
165,1.9847433114018227,-0.14812130738727938,-2.823983759056459
166,1.987016898517936,-0.12433550328363807,-2.819996404371503
167,1.9892813661109248,-0.1011577098587832,-2.815939787233546
168,1.9915367637953627,-0.07858248616474514,-2.8118134880346832
169,1.9937831402578774,-0.05660339607692333,-2.8076171373292347
170,1.9960205433055265,-0.03521309397086883,-2.8033504165165626
171,1.9982490199114051,-0.01440340894787634,-2.7990130586317927
172,2.000468616257659,0.005834572900221657,-2.7946048492259026
173,2.002679377776054,0.025510428626117854,-2.7901256273179684
174,2.004881349186249,0.044634321332887944,-2.7855752864035033
175,2.00707457453191,0.06321692615658317,-2.780953775503797
176,2.0092590972147892,0.08126935957027698,-2.776261100242071
177,2.0114349600268926,0.0988031121972563,-2.771497323932981
178,2.0136022051808578,0.11582998526853064,-2.766662568672747
179,2.0157608743386124,0.1323620308120099,-2.7617570164177128
180,2.0179110086384693,0.14841149561763398,-2.7567809100397627
181,2.0200526487206925,0.16399076898442277,-2.751734554347444
182,2.0221858347516672,0.1791123342217304,-2.7466183170621545
183,2.024310606446727,0.19378872384778684,-2.741432629739152
184,2.026427003091723,0.20803247840366762,-2.7361779886235613
185,2.0285350635634183,0.2218561087799075,-2.7308549554319352
186,2.030634826348758,0.23527206193576505,-2.7254641580503396
187,2.032726329563089,0.24829268987738629,-2.7200062911402867
188,2.034809610967391,0.260930221750474,-2.714482116644262
189,2.0368847079845636,0.2731967388952552,-2.7088924641829824
190,2.0389516577148354,0.28510415270624423,-2.7032382313369308
191,2.041010496950341,0.29666418513622783,-2.697520383805178
192,2.043061262188902,0.307888351682775,-2.691739955434904
193,2.0451039896470755,0.3187879466961342,-2.685898048115573
194,2.0471387152724922,0.32937403084936556,-2.67999583153216
195,2.0491654747555383,0.3396574206147531,-2.674034542772369
196,2.051184303540404,0.3496486795947272,-2.66801548578336
197,2.0531952368355446,0.3593581115605185,-2.661940030674035
198,2.055198309623585,0.36879575505739365,-2.655809612859554
199,2.0571935566706845,0.37797137944141573,-2.6496257320453767
200,2.059181012535414,0.3868944822191381,-2.643389951048757
201,2.06116071157715,0.3955742875683023,-2.63710389445632
202,2.0631326879640266,0.4040197459244248,-2.6307692471169624
203,2.0650969756804574,0.4122395345249974,-2.624387752470099
204,2.067053608534271,0.4202420588098272,-2.6179612107099377
205,2.0690026201634435,0.42803545458275977,-2.6114914767871875
206,2.070944044042494,0.435627590846586,-2.604980458250364
207,2.0728779134885214,0.4430260732293011,-2.5984301129295257
208,2.0748042616669347,0.4502382479260437,-2.5918424464660523
209,2.0767231215968605,0.457271206086935,-2.585219509692763
210,2.078634526156275,0.4641317885866864,-2.578563395869369
211,2.0805385080868537,0.4708265911171936,-2.571876237778958
212,2.0824350999985572,0.4773619695494253,-2.5651602046918756
213,2.0843243343739797,0.48374404551569,-2.558417499203978
214,2.0862062435724535,0.48997871216787253,-2.5516503539568776
215,2.0880808598339358,0.49607164007144644,-2.5448610282483437
216,2.089948215282674,0.502028283199004,-2.5380518045415883
217,2.091808341930693,0.5078538849907179,-2.5312249848826105
218,2.0936612716810616,0.5135534844525395,-2.524382887235286
219,2.095507036331005,0.5191319222661082,-2.517527841744208
220,2.097345667574822,0.5245938468872404,-2.5106621869356847
221,2.099177197006657,0.52994372061256,-2.5037882658675583
222,2.101001656123104,0.5351858255962847,-2.496908422238735
223,2.102819076325673,0.5403242698014559,-2.490024996469499
224,2.1046294889231043,0.5453629928719474,-2.4831403217637655
225,2.1064329251335523,0.5503057719134853,-2.476256720164506
226,2.108229416086654,0.5551562271736178,-2.4693764986135043
227,2.1100189928254554,0.5599178276121352,-2.4625019450265904
228,2.111801686308239,0.5645938963548416,-2.455635324395291
229,2.113577527410235,0.5691876160248607,-2.448778874925666
230,2.1153465469252266,0.5737020339467954,-2.441934804224833
231,2.1171087755670603,0.5781400672200996,-2.4351052855453474
232,2.118864243971054,0.5825045076589315,-2.42829245409725
233,2.1206129826953264,0.5867980265965886,-2.4214984034371376
234,2.122355022222025,0.5910231795533548,-2.4147251819431856
235,2.1240903929584802,0.595182410767235,-2.407974789384466
236,2.1258191252382894,0.5992780575876319,-2.401249173592414
237,2.1275412493223085,0.6033123547325169,-2.394550227241651
238,2.12925679539958,0.6072874384100944,-2.387879784746759
239,2.1309657935882047,0.6112053503063319,-2.3812396192809606
240,2.1326682739361287,0.6150680414400755,-2.3746314399219597
241,2.1343642664218825,0.618877375887735,-2.368056888929523
242,2.136053800955254,0.6226351343797792,-2.361517539158654
243,2.137736907377914,0.6263430177714857,-2.3550148916115448
244,2.139413615463975,0.630002650390541,-2.3485503731306867
245,2.1410839549205103,0.6336155832642502,-2.342125334234926
246,2.1427479553880224,0.6371832972292034,-2.335741047099418
247,2.1444056464408554,0.6407072059263498,-2.3293987036798303
248,2.146057057587578,0.6441886586844746,-2.3230994139804357
249,2.1477022182713084,0.647628943295141,-2.3168442044650313
250,2.1493411578700146,0.6510292886821674,-2.3106340166090553


==> figures/tikz/data/results_mis_mdqo_exp_value_worst.csv <==
l,$0$,$5$,$15$,$30$,$50$
0,1.4545454545454546,1.0021246484902653,0.6644472703799655,0.3851710227036277,0.13501176239051826
1,1.5609026235774657,1.0765844068236743,0.72170375745087,0.4411026899863163,0.16421795943064402
2,1.663636855295104,1.1492723369791027,0.7756645166525773,0.49863577449995306,0.19829403574767368
3,1.762335192458725,1.2203643797009174,0.8258932190562038,0.5562958856963174,0.23743271050144132
4,1.8566700090234087,1.2900919568082065,0.8723148628119195,0.6126022276687564,0.2815837445828714
5,1.9463846219639107,1.3586606278394986,0.9151643570777286,0.6662189892854276,0.33038853839162163
6,2.031292494088051,1.4261954370183327,0.9549126417251426,0.7160769928573689,0.3831422044677616
7,2.1112813296285275,1.4927159991716767,0.9921874476239476,0.7614443311932881,0.43880102135390475
8,2.1863152611593577,1.5581387384411083,1.0277003276070726,0.8019406251199447,0.49604579871994564
9,2.2564316783683163,1.6222999297359626,1.0621855484143783,0.8375040946769764,0.5533977226872905
10,2.3217323702595904,1.6849912150376696,1.096351743687381,0.8683289194564618,0.6093671893616848
11,2.382370661324766,1.7459989382100969,1.1308445269176748,0.8947914306233493,0.6626049452249102
12,2.438536972763703,1.8051397481620421,1.166217360712983,0.9173796971628085,0.7120240437642837
13,2.490445035230911,1.8622870763707027,1.202908347301892,0.9366351741546511,0.7568711130900909
14,2.5383202712548134,1.9173857475397258,1.241221686502997,0.9531096921804357,0.7967412443334101
15,2.5823910468531652,1.9704545325301173,1.2813138648221334,0.9673373256982649,0.831545420447721
16,2.622882810677105,2.021578424764348,1.3231858024140388,0.9798186914027476,0.8614478164270802
17,2.6600146972803382,2.0708935778882918,1.3666828727497318,0.9910145753517862,0.8867915011022364
18,2.693997967550721,2.118568197232929,1.411504688189866,1.0013459341529265,0.9080271753434419
19,2.7250356389807036,2.1647824196725196,1.457225721509055,1.0111978222457039,0.9256537147985058
20,2.7533227511869987,2.209709601623768,1.503326327175583,1.020925381655718,0.9401738857454163
21,2.779046855539117,2.253500694722697,1.5492318874489461,1.030860545149892,0.9520648356656456
22,2.802388466868618,2.296272682509155,1.5943561499793173,1.0413184923798626,0.9617609506779939
23,2.823521343313464,2.33810145981607,1.6381438585159407,1.0526031569421355,0.9696460091323932
24,2.8426125557806667,2.379019080167916,1.6801078261644578,1.0650112309150863,0.9760517111891148
25,2.859822370044323,2.4190149630100293,1.7198566585096944,1.0788341835156068,0.9812601891928561
26,2.875303996854643,2.458040419669012,1.7571110821178766,1.0943578378530123,0.985508719433864
27,2.889203275864013,2.496015706058485,1.791708773434542,1.1118590736189038,0.9889954143549348
28,2.9016583551668744,2.5328387311861458,1.823599230600264,1.131599286999469,0.9918851186921495
29,2.9127994162504223,2.568394539783805,1.8528312750851328,1.1538143878844238,0.9943150576433121
30,2.92274847904443,2.602564742474241,1.8795361306695018,1.1787013918455274,0.9964000070498603
31,2.9316193068156835,2.635236181708369,1.903908815434105,1.2064020997596199,0.998236898518581
32,2.9395174177694448,2.6663082836622927,1.9261900101430967,1.236984948785684,0.9999088589008369
33,2.946540200242675,2.6956987365081067,1.9466498549395297,1.270426808503957,1.0014887318457997
34,2.952777121435413,2.7233473315885353,1.9655744462325615,1.3065971590226357,1.0030421527937867
35,2.958310015436841,2.7492179842114175,1.9832552559351646,1.3452475295281836,1.0046302572046488
36,2.9632134343632104,2.773299097643663,1.9999813103277386,1.3860090698307723,1.0063121012367724
37,2.9675550461796423,2.795602537005259,2.0160337364421865,1.4284004900027267,1.0081468683561021
38,2.9713960637018864,2.8161615363939974,2.031682178444017,1.4718472892364194,1.010195926636725
39,2.974791690921378,2.835027876646998,2.0471825677575093,1.5157113755898228,1.012524790812828
40,2.977791574815815,2.8522686512045676,2.062775765368289,1.5593282449975279,1.01520503061474
41,2.980440252940184,2.867962894291959,2.078686657776937,1.6020473538553492,1.0183161521056174
42,2.9827775891635855,2.8821982897763507,2.095123363125645,1.643270638520033,1.0219474606810222
43,2.984839191815496,2.895068119750057,2.1122762821306953,1.6824845189235058,1.0261998917654231
44,2.9866568101725464,2.9066685559506116,2.1303168060480058,1.7192820511924416,1.0311877664202345
45,2.988258706630204,2.9170963488589994,2.149395570698899,1.7533737640364913,1.037040392334419
46,2.989670003065059,2.9264469307923995,2.1696402227672187,1.7845876090125663,1.0439033844466454
47,2.990913000819428,2.9348129208794407,2.1911527432211075,1.8128599348630314,1.051939522879143
48,2.9920074744560496,2.9422830006725134,2.2140064525109264,1.8382202235385159,1.0613288995803658
49,2.9929709399657214,2.9489411178698175,2.2382429005144573,1.8607724896283426,1.07226803241484
50,2.9938188984940544,2.9548659705044176,2.263868915544122,1.880675900234708,1.0849675540598303
51,2.99456505691267,2.9601307233547804,2.290854142803095,1.8981265422624267,1.0996480268170492
52,2.9952215267202824,2.964802910780454,2.319129433230704,1.913341557608669,1.1165334150511246
53,2.9957990028416837,2.9689444844929733,2.348586438236457,1.9265462315131416,1.1358417946152215
54,2.9963069239162836,2.97261197002126,2.379078716168729,1.9379641314928115,1.1577730299466624
55,2.99675361564775,2.9758567011649935,2.4104245593760165,1.9478100715452378,1.1824934410027437
56,2.9971464187349004,2.9787251071082945,2.4424116108316944,1.956285499777979,1.2101179373455058
57,2.997491802831086,2.981259031819457,2.47480316970908,1.963575842107747,1.2406907066698407
58,2.9977954678928898,2.9834960697482145,2.507345907163361,1.9698493428458603,1.2741662466654324
59,2.9980624341846562,2.9854699055967773,2.5397785528760837,1.975256993087438,1.3103931887229836
60,2.9982971221079766,2.9872106490909114,2.5718409954573853,1.9799332064110142,1.3491037801986585
61,2.99850342292791,2.9887451582545506,2.603283185568926,1.983996973142743,1.3899118425168315
62,2.998684761372774,2.9900973467571923,2.633873249073796,1.9875532905604105,1.4323213295864452
63,2.9988441509935386,2.99128847252659,2.66340430523506,1.99069472278169,1.475746246431556
64,2.9989842430830533,2.9923374060692765,2.691699626564693,1.9935029895508558,1.519540843292431
65,2.9991073698754467,2.9932608778832623,2.7186159486876007,1.9960505182543336,1.5630370836750687
66,2.9992155826719067,2.994073705039047,2.7440449140028376,1.9984019196160971,1.6055849118755348
67,2.9993106854712344,2.994788997497721,2.7679127881287444,2.000615366270644,1.6465902557705574
68,2.9993942646215777,2.995418345071179,2.790178706041196,2.0027438663598236,1.6855461784897197
69,2.99946771495345,2.9959719861450527,2.8108317771259324,2.004836432830486,1.7220539882474797
70,2.9995322628034127,2.9964589594089532,2.8298874051906013,2.006939154354283,1.755833009673428
71,2.999588986291949,2.9968872398944217,2.8473831674501002,2.00909617663192,1.7867195951239663
72,2.999638833178065,2.9972638606270965,2.8633745560198682,2.0113506039417177,1.8146573840978455
73,2.999682636576324,2.9975950211705746,2.8779308280245752,2.013745330619521,1.8396815860576732
74,2.999721128789258,2.9978861842865028,2.8911311465525427,2.0163238110351998,1.8619001739267547
75,2.999754953478816,2.998142161866985,2.9030611326008575,2.0191307747632616,1.881474496814918
76,2.999784676374485,2.9983671912181,2.9138098933883607,2.022212891144063,1.898601176216697
77,2.9998107946926322,2.998565002691619,2.9234675479137833,2.025619384343657,1.91349644492207
78,2.999833745421097,2.998738879579554,2.9321232372698804,2.029402596345159,1.9263834635784307
79,2.9998539126048716,2.9988917111052245,2.9398635843955407,2.0336184910174397,1.9374826765076365
80,2.9998716337527034,2.9990260392668264,2.946771554195997,2.038327087478049,1.9470049596125536
81,2.9998872054701606,2.9991441002159878,2.952925658448459,2.0435928053852805,1.955147147950132
82,2.999900888412163,2.99924786078519,2.958399448767143,2.049484698595265,1.962089472946773
83,2.999912911636907,2.999339050714485,2.963261243439262,2.0560765469227,1.9679944522263566
84,2.9999234764332896,2.999419191069739,2.967574038759779,2.063446768792186,1.9730068275294244
85,2.999932759685334,2.9994896192915417,2.971395561501252,2.071678110780324,1.9772542155349317
86,2.9999409168294644,2.999551511265829,2.9747784255663157,2.080857064073863,1.9808482078731164
87,2.9999480844538033,2.999605900763817,2.9777703621500873,2.0910729536314996,1.9838857219422676
88,2.999954382582754,2.999653696559767,2.9804144985559886,2.1024166445734713,1.9864504595163077
89,2.999959916684873,2.999695697500088,2.9827496659825066,2.114978813581183,1.988614374606449
90,2.9999647794375357,2.999732605765952,2.9848107210586727,2.128847742664039,1.9904390862734282
91,2.999969052277787,2.9997650385436665,2.986628869653623,2.1441066104314648,1.9919771974859177
92,2.99997280676527,2.999793538292164,2.9882319845652496,2.1608302837010447,1.9932734993253747
93,2.999976105779973,2.9998185817748637,2.989644911173843,2.1790816509850535,1.994366052426558
94,2.999979004574795,2.999840588003535,2.990889757107612,2.198907589084058,1.9952871458961818
95,2.99998155170052,2.9998599252243907,2.991986163488357,2.220334712856465,1.9960641392042202
96,2.9999837898186525,2.9998769170612674,2.9929515564827263,2.2433651220439224,1.9967201955869465
97,2.999985756415692,2.9998918479170724,2.9938013787455384,2.267972420916059,1.9972749170189377
98,2.9999874844308145,2.9999049677227037,2.994549300965786,2.2940983369651553,1.9977448913081606
99,2.999989002807424,2.9999164961119518,2.9952074141635516,2.3216502926857503,1.9981441617095754
100,2.999990336977825,2.9999266260915625,2.9957864036788124,2.3505002782945636,1.9984846288972755
101,2.9999915092891247,2.999935527267305,2.996295705975463,2.3804853241288253,1.9987763943618857
102,2.999992539377461,2.9999433486796567,2.996743649483082,2.4114097756318693,1.9990280534292337
103,2.9999934444968632,2.9999502212962,2.9971375807371228,2.4430494351657175,1.9992469452065817
104,2.9999942398082076,2.9999562602022514,2.997483977072392,2.4751574661375724,1.9994393659030552
105,2.9999949386331437,2.9999615665261503,2.997788547088233,2.5074717769619363,1.9996107511697248
106,2.9999955526771958,2.999966229131346,2.998056320046844,2.539723441100894,1.999765832377158
107,2.9999960922258317,2.9999703261034596,2.9982917252965042,2.5716455907766425,1.9999087710996843
108,2.9999965663167183,2.999973926057139,2.9984986627346566,2.6029821662248067,2.0000432755064215
109,2.999996982891105,2.9999770892845365,2.998680565246155,2.633495919393607,2.000172701865716
110,2.999997348926827,2.9999798687645725,2.998840453972364,2.6629751577623164,2.000300143946843
111,2.99999767055519,2.999982311049859,2.998980987189405,2.691238855303129,2.000428512744438
112,2.9999979531636587,2.999984457046078,2.9991045034999035,2.718139929944897,2.000560608650679
113,2.999998201486103,2.999986342696883,2.9992130599731537,2.7435666635918348,2.0006991879516267
114,2.9999984196820835,2.999987999585741,2.9993084658038938,2.7674423977077836,2.0008470253213817
115,2.9999986114065313,2.9999894554647977,2.999392312000388,2.7897237573361915,2.0010069738256604
116,2.999998779870963,2.9999907347195975,2.9994659975579774,2.810397730581056,2.0011820238201663
117,2.999998927897279,2.999991858777462,2.999530752524703,2.829477958939262,2.001375362034611
118,2.999999057965028,2.999992846466323,2.999587658320742,2.8470005829666487,2.0015904320665454
119,2.99999917225294,2.999993714330039,2.999637665633004,2.863019947967159,2.001830997467067
120,2.9999992726754257,2.9999944769054716,2.9996816101698958,2.8776044172643993,2.0021012085797762
121,2.999999360914636,2.999995146965951,2.999720226528792,2.8908324767361027,2.002405674292188
122,2.9999994384486484,2.9999957357352005,2.999754160399704,2.9027892520082115,2.002749539872229
123,2.9999995065762173,2.9999962530753357,2.9997839793027654,2.9135635046368207,2.00313857208837
124,2.9999995664385346,2.999996707652028,2.9998101820341487,2.9232451287774235,2.003579252846879
125,2.999999619038341,2.9999971070796603,2.9998332069745834,2.9319231361682387,2.0040788826195306
126,2.999999665256725,2.9999974580488593,2.9998534393964955,2.939684094170334,2.004645694974891
127,2.9999997058678827,2.9999977664385566,2.9998712178897686,2.9466109676627346,2.0052889835595855
128,2.999999741552083,2.9999980374144677,2.999886840011885,2.952782308946994,2.0060192428948516
129,2.9999997729070653,2.9999982755156074,2.9999005672556374,2.9582717385953963,2.00684832434774
130,2.999999800458052,2.9999984847303303,2.999912629416515,2.963147662680736,2.007789608592426
131,2.9999998246665465,2.999998668563122,2.9999232284320585,2.967473176639907,2.0088581957784686
132,2.999999845938059,2.999998830093314,2.999932541756831,2.97130611205138,2.0100711144480607
133,2.999999864628903,2.9999989720266487,2.9999407253290173,2.97469918905034,2.011447549966962
134,2.9999998810521697,2.9999990967406163,2.9999479161779594,2.9777002434236666,2.013009092820435
135,2.9999998954829596,2.9999992063242678,2.9999542347159918,2.9803525032838136,2.014780006535982
136,2.9999999081630015,2.999999302613213,2.9999597867527195,2.982694895433904,2.016787514179878
137,2.999999919304698,2.9999993872203654,2.9999646652653245,2.984762366032712,2.0190621012769094
138,2.999999929094679,2.999999461562962,2.9999689519543895,2.986586203947847,2.021637831555587
139,2.9999999376969355,2.9999995268862976,2.999972718611197,2.988194358292689,2.0245526700499608
140,2.999999945255565,2.9999995842845912,2.999976028319325,2.989611744146753,2.027848805713927
141,2.999999951897178,2.999999634719309,2.9999789365106064,2.990860532439405,2.031572962744358
142,2.9999999577330283,2.999999679035273,2.9999814918930836,2.99196042151393,2.035776686192594
143,2.9999999628608722,2.999999717974814,2.9999837372664606,2.992928889058622,2.0405165831179177
144,2.9999999673666036,2.999999752190197,2.999985710238689,2.9937814239626728,2.0458544954887907
145,2.9999999713256984,2.999999782254561,2.9999874438556735,2.994531738286549,2.051857575320432
146,2.9999999748044743,2.9999998086715083,2.9999889671546125,2.9951919599801453,2.0585982263035145
147,2.9999999778612043,2.999999831883542,2.9999903056502295,2.9957728072795726,2.066153869723234
148,2.9999999805470905,2.9999998522794864,2.9999914817620574,2.996283745899059,2.074606486278703
149,2.999999982907125,2.9999998702009867,2.999992515189876,2.9967331302364704,2.084041880221739
150,2.9999999849808376,2.9999998859482457,2.999993423243639,2.9971283298508897,2.0945486090648213
151,2.999999986802968,2.999999899785043,2.9999942211333703,2.997475842466357,2.1062165222991336
152,2.999999988404036,2.999999911943154,2.9999949222238946,2.997781394720354,2.1191348577531803
153,2.9999999898108625,2.999999922626241,2.999995538258689,2.9980500318193277,2.1333898562605444
154,2.9999999910470114,2.9999999320132513,2.999996079556555,2.998286197194304,2.1490618760663835
155,2.9999999921331924,2.9999999402614272,2.999996555184463,2.9984938031731287,2.1662220194672868
156,2.999999993087596,2.999999947508931,2.999996973109403,2.9986762936062874,2.1849283263763217
157,2.9999999939262114,2.999999953877165,2.999997340331832,2.9988366993037956,2.205221642328123
158,2.999999994663086,2.999999959472803,2.999997663002935,2.9989776870631326,2.2271213294161245
159,2.9999999953105623,2.9999999643895765,2.99999794652764,2.999101602994289,2.250621052810771
160,2.9999999958794863,2.9999999687098446,2.9999981956551625,2.999210510778393,2.2756849351292843
161,2.9999999963793877,2.999999972505977,2.9999984145585508,2.9993062254316305,2.3022444158747257
162,2.9999999968186426,2.9999999758415616,2.9999986069045845,2.999390343086519,2.330196171951912
163,2.9999999972046063,2.999999978772472,2.9999987759151914,2.999464267247964,2.359401437005851
164,2.9999999975437444,2.999999981347803,2.9999989244214227,2.999529231931845,2.389686994319917
165,2.999999997841738,2.999999983610694,2.999999054910861,2.9995863220489514,2.4208480085548194
166,2.999999998103579,2.9999999855990502,2.999999169569305,2.9996364913565157,2.452652712192286
167,2.999999998333654,2.999999987346178,2.9999992703173692,2.9996805782632348,2.48484878854625
168,2.9999999985358157,2.9999999888813447,2.9999993588426586,2.999719319741074,2.517171117425115
169,2.9999999987134505,2.999999990230264,2.9999994366280447,2.9997533635680087,2.5493503984690458
170,2.999999998869535,2.9999999914155318,2.9999995049764903,2.999783279099955,2.581122065686604
171,2.9999999990066835,2.9999999924570018,2.9999995650328857,2.999809566747015,2.6122348723533912
172,2.9999999991271933,2.9999999933721218,2.9999996178032258,2.9998326663087154,2.6424585643076597
173,2.999999999233083,2.9999999941762177,2.999999664171454,2.999852964304666,2.671590164893091
174,2.999999999326125,2.9999999948827614,2.9999997049142766,2.9998708004210246,2.699458548179151
175,2.99999999940788,2.9999999955035865,2.999999740714169,2.9998864731788553,2.7259271535204883
176,2.9999999994797166,2.9999999960490924,2.999999772170808,2.9999002449178636,2.7508948675862617
177,2.9999999995428377,2.9999999965284188,2.999999799811118,2.999912346177887,2.774295247269338
178,2.999999999598301,2.999999996949592,2.9999998240980976,2.9999229795506497,2.79609436353426
179,2.9999999996470352,2.9999999973196685,2.9999998454385746,2.9999323230656447,2.8162876063478377
180,2.9999999996898565,2.9999999976448475,2.999999864190016,2.9999405331663143,2.834895806507684
181,2.9999999997274838,2.999999997930576,2.999999880666529,2.9999477473260283,2.851961009420949
182,2.9999999997605444,2.999999998181638,2.9999998951441054,2.9999540863473255,2.8675421896898454
183,2.999999999789596,2.9999999984022434,2.9999999078652575,2.999959656382718,2.8817111351794384
184,2.999999999815123,2.999999998596083,2.9999999190430753,2.9999645507107213,2.8945486650872887
185,2.999999999837552,2.9999999987664077,2.9999999288647965,2.9999688512967144,2.9061412859493645
186,2.99999999985726,2.9999999989160666,2.999999937494943,2.9999726301646676,2.916578337308938
187,2.999999999874578,2.99999999904757,2.999999945078078,2.999975950602637,2.9259496372762714
188,2.9999999998897944,2.9999999991631197,2.9999999517412235,2.9999788682221324,2.9343436078207543
189,2.9999999999031646,2.9999999992646504,2.999999957595995,2.999981431889079,2.9418458394728755
190,2.999999999914912,2.9999999993538626,2.9999999627404637,2.9999836845419217,2.9485380435593
191,2.999999999925236,2.9999999994322533,2.9999999672608033,2.999985663910525,2.9544973352697146
192,2.999999999934306,2.9999999995011315,2.999999971232733,2.9999874031479155,2.959795790917903
193,2.9999999999422764,2.9999999995616555,2.999999974722789,2.999988931385424,2.96450022609068
194,2.999999999949279,2.9999999996148357,2.9999999777894275,2.9999902742204854,2.9686721466578203
195,2.999999999955433,2.999999999661564,2.9999999804840223,2.9999914541453143,2.9723678308401174
196,2.9999999999608393,2.9999999997026223,2.999999982851707,2.999992490923556,2.9756385069854923
197,2.999999999965591,2.999999999738701,2.9999999849321446,2.999993401921279,2.9785305979106025
198,2.999999999969766,2.9999999997704014,2.9999999867601814,2.999994202397816,2.981086008342816
199,2.9999999999734337,2.9999999997982574,2.9999999883664406,2.9999949057613216,2.9833424369993726
200,2.999999999976656,2.999999999822732,2.9999999897778276,2.9999955237933413,2.9853336991196877
201,2.999999999979489,2.9999999998442384,2.999999991017986,2.9999960668461347,2.987090048838565
202,2.999999999981977,2.999999999863136,2.9999999921076874,2.9999965440160645,2.988638493706609
203,2.9999999999841642,2.9999999998797406,2.9999999930651846,2.99999696329595,2.9900030960025754
204,2.9999999999860845,2.99999999989433,2.9999999939065196,2.9999973317089452,2.991205257321488
205,2.999999999987773,2.99999999990715,2.999999994645782,2.9999976554261734,2.9922639843415193
206,2.9999999999892557,2.999999999918415,2.999999995295358,2.99999793987009,2.9931961347460194
207,2.9999999999905596,2.9999999999283133,2.9999999958661276,2.9999981898053067,2.99401664307055
208,2.9999999999917053,2.9999999999370104,2.9999999963676496,2.999998409418399,2.9947387268153314
209,2.999999999992712,2.9999999999446523,2.9999999968083286,2.9999986023880356,2.9953740735592747
210,2.999999999993596,2.9999999999513673,2.9999999971955424,2.9999987719465913,2.9959330100723975
211,2.9999999999943725,2.9999999999572666,2.999999997535781,2.9999989209342925,2.996424654581443
212,2.999999999995056,2.999999999962452,2.99999999783474,2.99999905184679,2.9968570534247587
213,2.999999999995656,2.999999999967007,2.9999999980974312,2.999999166876967,2.9972373033575535
214,2.9999999999961826,2.9999999999710103,2.9999999983282515,2.9999992679516656,2.997571660753733
215,2.9999999999966454,2.9999999999745266,2.999999998531069,2.9999993567639645,2.9978656389077565
216,2.9999999999970526,2.999999999977618,2.99999999870928,2.9999994348015373,2.998124094579135
217,2.99999999999741,2.9999999999803335,2.99999999886587,2.999999503371575,2.998351304850187
218,2.9999999999977245,2.9999999999827196,2.999999999003463,2.99999956362268,2.9985510352898874
219,2.9999999999980003,2.9999999999848153,2.999999999124363,2.9999996165641054,2.998726600336804
220,2.9999999999982436,2.999999999986658,2.999999999230597,2.999999663082665,2.9988809167350587
221,2.9999999999984563,2.999999999988277,2.9999999993239412,2.9999997039575796,2.999016550780727
222,2.9999999999986433,2.9999999999896985,2.9999999994059605,2.9999997398735383,2.9991357600633437
223,2.999999999998808,2.999999999990948,2.999999999478029,2.9999997714321625,2.999240530319067
224,2.9999999999989533,2.9999999999920464,2.999999999541355,2.9999997991620853,2.9993326079487646
225,2.99999999999908,2.9999999999930114,2.999999999596999,2.9999998235278067,2.9994135286961643
226,2.9999999999991918,2.99999999999386,2.9999999996458904,2.9999998449374705,2.999484642928114
227,2.9999999999992903,2.9999999999946043,2.9999999996888516,2.999999863749707,2.999547137910701
228,2.9999999999993756,2.99999999999526,2.9999999997266005,2.9999998802796384,2.999602057431444
229,2.9999999999994524,2.9999999999958344,2.9999999997597686,2.9999998948041515,2.9996503190784964
230,2.999999999999519,2.9999999999963394,2.9999999997889137,2.9999999075665476,2.9996927294525664
231,2.9999999999995772,2.9999999999967835,2.9999999998145226,2.999999918780604,2.9997299975557494
232,2.9999999999996287,2.999999999997174,2.9999999998370255,2.9999999286341685,2.999762746573388
233,2.999999999999673,2.9999999999975175,2.999999999856797,2.999999937292295,2.9997915242399182
234,2.9999999999997136,2.9999999999978186,2.999999999874171,2.9999999449000154,2.9998168119574995
235,2.9999999999997478,2.999999999998083,2.9999999998894373,2.9999999515847646,2.9998390328163476
236,2.999999999999779,2.999999999998316,2.99999999990285,2.999999957458517,2.9998585586482185
237,2.999999999999805,2.9999999999985207,2.9999999999146363,2.9999999626196643,2.999875716228937
238,2.9999999999998295,2.9999999999986993,2.9999999999249933,2.9999999671546593,2.9998907927320975
239,2.9999999999998495,2.999999999998858,2.9999999999340927,2.9999999711394674,2.9999040405239854
240,2.9999999999998677,2.999999999998996,2.9999999999420894,2.9999999746408377,2.99991568137896
241,2.9999999999998845,2.9999999999991185,2.999999999949115,2.9999999777174193,2.9999259101851266
242,2.9999999999998987,2.9999999999992255,2.999999999955288,2.99999998042075,2.999934898201747
243,2.9999999999999103,2.9999999999993188,2.9999999999607123,2.9999999827961106,2.9999427959224705
244,2.999999999999922,2.9999999999994014,2.9999999999654796,2.999999984883293,2.999949735591973
245,2.9999999999999307,2.999999999999474,2.999999999969666,2.999999986717257,2.999955833417892
246,2.999999999999939,2.999999999999538,2.9999999999733475,2.9999999883287245,2.9999611915148594
247,2.9999999999999467,2.999999999999594,2.9999999999765814,2.9999999897446874,2.9999658996130565
248,2.999999999999954,2.999999999999644,2.9999999999794227,2.999999990988865,2.999970036559755
249,2.9999999999999583,2.9999999999996874,2.999999999981919,2.9999999920821,2.9999736716389114
250,2.9999999999999645,2.9999999999997256,2.9999999999841123,2.9999999930427013,2.99997686573083


==> figures/tikz/data/results_mis_mdqo_penalty_exp_value_best.csv <==
l,$0$,$5$,$15$,$30$,$50$
0,-2.0000000000000004,-10.699675295761491,-12.156455094190934,-12.5204886597298,-12.748713120562257
1,-1.518350832378165,-10.270074056932877,-12.029784319945591,-12.451470394645177,-12.706866259674618
2,-1.1616827394739633,-9.815480990583321,-11.888302922700209,-12.376246417173842,-12.659405426891148
3,-0.8912519293081926,-9.353666119776507,-11.73122725600851,-12.29522227987953,-12.606030306520834
4,-0.6799892112080874,-8.902415804127498,-11.55800179590275,-12.209025470629864,-12.546571024044963
5,-0.5098020852845966,-8.47624397370505,-11.368428266070453,-12.118483663717416,-12.481030170886113
6,-0.3687744567591789,-8.084394550109524,-11.162828059143274,-12.024577388845223,-12.409621303314651
7,-0.24902764147827394,-7.730567134070688,-10.942219790548405,-11.928369081048292,-12.332797815032345
8,-0.1452691128659831,-7.413964267761873,-10.708475484478363,-11.83091482232782,-12.25126565919802
9,-0.0538602215200788,-7.130897436360997,-10.464404381100794,-11.733168555653434,-12.16597431011034
10,0.027768629874404552,-6.876313286903985,-10.213712403800542,-11.635890136819398,-12.078082848832713
11,0.10148275604498821,-6.644921829813338,-9.960805410368053,-11.539567859283881,-11.988901905008015
12,0.1686721314796374,-6.4318777387739985,-9.710444262857774,-11.4443633869078,-11.8998166159402
13,0.23039722407995952,-6.233103378299823,-9.46730643254907,-11.350083335661964,-11.812199615021438
14,0.28748384964967827,-6.045375314058365,-9.235542040857014,-11.256178254771084,-11.727325184214791
15,0.340586417909736,-5.8662775646390966,-9.018415824729065,-11.16176742579431,-11.646295421740685
16,0.39023124285470706,-5.694092534741207,-8.818098861882934,-11.065687130469344,-11.569986676720005
17,0.43684700202376114,-5.527672084972879,-8.635628695866075,-10.966560619490537,-11.499020405642357
18,0.48078670194042816,-5.366311323385612,-8.47101368929097,-10.862889225653461,-11.433758204780107
19,0.5223438789775872,-5.209635596244349,-8.323431654833785,-10.753164887103205,-11.374317168058193
20,0.5617647835087992,-5.057504470851937,-8.191467713341158,-10.636003689257532,-11.320599566863812
21,0.5992576948642243,-4.90993311588877,-8.073346500125112,-10.51029700273055,-11.272330254572987
22,0.6350001403996973,-4.767029915568187,-7.967130567643421,-10.375371055762464,-11.22909584640016
23,0.6691445535129654,-4.62894851150226,-7.870872930701194,-10.231138026425246,-11.190381099755692
24,0.7018227497026084,-4.495852267315472,-7.782723435398042,-10.078214085336302,-11.155599520895269
25,0.7331494954201213,-4.367889157510815,-7.700995292611886,-9.917975723704318,-11.124116688824316
26,0.7632253727497629,-4.245175186456452,-7.624200677445111,-9.752528982864067,-11.095265928488068
27,0.7921390924529718,-4.127784599867889,-7.551064236804194,-9.584579074364674,-11.068356738570953
28,0.8199693715636319,-4.0157453387553685,-7.480521971971916,-9.417208819001113,-11.042676834520565
29,0.8467864650411487,-3.909038391142708,-7.411711166988131,-9.253597341012295,-11.01748889900757
30,0.8726534210796187,-3.807599908294641,-7.343955321809178,-9.096727003021302,-10.992023244494105
31,0.8976271146073973,-3.711325158873357,-7.276746645572484,-8.949129751071986,-10.965467682102428
32,0.9217591019816074,-3.6200735871805394,-7.209727625683657,-8.812712436863698,-10.936956037903533
33,0.945096330973777,-3.533674413763298,-7.142672484048459,-8.688679195785491,-10.905557024090884
34,0.9676817332061368,-3.4519323643971473,-7.075468900436803,-8.57754598297512,-10.87026559852129
35,0.9895547207617533,-3.374633235713895,-7.008100156192846,-8.47922540342207,-10.82999954080977
36,1.0107516044078189,-3.301549103527565,-6.940627766387721,-8.393152543343172,-10.78360469477476
37,1.0313059474799133,-3.232443055631153,-6.873174671763042,-8.31842384928112,-10.729873051543402
38,1.051248866778922,-3.167073387621997,-6.805909110399876,-8.253927883132135,-10.667578329227045
39,1.070609289681103,-3.1051972414943343,-6.739029349794254,-8.198455301851542,-10.59553354300222
40,1.0894141749395876,-3.0465736954875253,-6.672749509124076,-8.150783002203086,-10.512673703694432
41,1.1076887032725524,-2.990966332808508,-6.607286724085351,-8.109732782728946,-10.418163631236387
42,1.1254564427193914,-2.93814532872224,-6.542849896201133,-8.074207971751298,-10.311525513015495
43,1.142739492846553,-2.887889102037612,-6.479630225668439,-8.043212717370574,-10.192773473840699
44,1.1595586111562206,-2.8399855797113296,-6.41779365797726,-8.015858671918028,-10.062534334468236
45,1.1759333244596175,-2.7942331233023365,-6.357475289711736,-7.991363195100174,-9.922127528324191
46,1.1918820274955118,-2.7504411642047772,-6.298775689542656,-7.969042349737497,-9.773576336178834
47,1.2074220706819945,-2.708430591615363,-6.241759007228032,-7.9483011122601095,-9.619530217941548
48,1.2225698385688264,-2.6680339335270578,-6.186452675034456,-7.928622484830407,-9.463094570980811
49,1.2373408202948775,-2.6290953670302706,-6.132848457835669,-7.909556616340616,-9.307586152544786
50,1.2517496731395492,-2.5914705900924,-6.080904582350405,-7.890710611714827,-9.156252474287449
51,1.265810280079739,-2.555026582949644,-6.030548671674005,-7.871739409804653,-9.012003871134784
52,1.279535802117823,-2.519641283399285,-5.981681225313363,-7.85233791122371,-8.877203278039751
53,1.2929387260255556,-2.4852031967022175,-5.934179412882806,-7.832234411875539,-8.753542588491953
54,1.3060309080491177,-2.4516109575391964,-5.887900986512555,-7.811185323288305,-8.642012435683906
55,1.3188236140379366,-2.4187728585318964,-5.842688158144671,-7.788971119753949,-8.542952340636083
56,1.3313275563913975,-2.3866063572459266,-5.798371329230757,-7.765393431744868,-8.456155988570139
57,1.3435529281605834,-2.355037571329866,-5.754772598839031,-7.7402731958605795,-8.381003328747553
58,1.3555094345947072,-2.3240007694957754,-5.711709009760337,-7.713449767156529,-8.3165951964647
59,1.3672063223822732,-2.2934378643907727,-5.668995519718888,-7.684780895749167,-8.261873719660905
60,1.3786524068038455,-2.2632979120206,-5.626447705830204,-7.654143463292594,-8.21571973064043
61,1.389856096985456,-2.233536621237758,-5.583884225138712,-7.621434864759876,-8.177024820184931
62,1.400825419418307,-2.204115875871178,-5.541129062901289,-7.586574906486701,-8.144739868989545
63,1.4115680398906494,-2.1750032713246696,-5.498013603953244,-7.549508073174163,-8.117904037646326
64,1.4220912839609972,-2.1461716668816564,-5.4543785617776255,-7.510205995961128,-8.095658836907848
65,1.4324021560876379,-2.1175987545000035,-5.410075795584586,-7.468669933099184,-8.07725162700399
66,1.4425073575172593,-2.0892666445406753,-5.364970038555363,-7.424933057283671,-8.06203218359949
67,1.4524133030251343,-2.0611614686274384,-5.318940551134886,-7.379062332925124,-8.049445134162886
68,1.4621261365903453,-2.033272999663788,-5.271882702560073,-7.331159766354696,-8.03902028831365
69,1.4716517460818015,-2.005594288921663,-5.223709472366113,-7.281362825558333,-8.03036223683919
70,1.4809957770240565,-1.9781213200504129,-5.174352852109234,-7.229843855983878,-8.023140094670202
71,1.4901636455060476,-1.950852679821899,-5.12376511669137,-7.176808366140294,-8.01707790071204
72,1.4991605502906848,-1.9237892454182322,-5.071919925203632,-7.122492119896329,-8.011945937425036
73,1.5079914841786528,-1.8969338880740918,-5.018813203862928,-7.0671570480169885,-8.007553068883269
74,1.5166612446756718,-1.8702911928987562,-4.964463759114157,-7.011086073718317,-8.00374009408811
75,1.5251744440088464,-1.843867194718432,-4.90891356794504,-6.954577028303852,-8.00037405353715
76,1.5335355185344084,-1.817669129792977,-4.85222769540189,-6.897935904886035,-7.997343397068693
77,1.541748737576215,-1.7917052032694651,-4.794493796473651,-6.841469752790851,-7.994553909444183
78,1.5498182117316228,-1.7659843722363295,-4.735821170912721,-6.785479546131624,-7.991925289788314
79,1.5577479006789128,-1.740516144234637,-4.676339354826636,-6.7302533635506645,-7.98938828703685
80,1.5655416205181591,-1.7153103910671896,-4.6161962512843635,-6.676060191927249,-7.98688230279657
81,1.573203050675336,-1.690377177721556,-4.555555822664197,-6.623144617988494,-7.984353383530003
82,1.580735740397548,-1.66572660619072,-4.4945953886692696,-6.571722604156571,-7.981752534562588
83,1.588143114865437,-1.6413686739357092,-4.433502594309913,-6.521978466424178,-7.979034298418694
84,1.5954284809471937,-1.6173131466898127,-4.372472130115268,-6.474063091023253,-7.976155549105963
85,1.6025950326170264,-1.5935694452552678,-4.311702300922399,-6.428093351016554,-7.973074462073709
86,1.6096458560594762,-1.5701465458923594,-4.251391548608426,-6.384152620009408,-7.9697496266814545
87,1.6165839344796502,-1.547052893849202,-4.191735037299006,-6.342292232086052,-7.966139274209765
88,1.6234121526381258,-1.5242963295298484,-4.132921406623833,-6.302533706604427,-7.962200599841538
89,1.6301333011281351,-1.5018840267501554,-4.0751297897471,-6.264871543264293,-7.957889161767792
90,1.6367500804114785,-1.4798224424863853,-4.018527178926478,-6.2292763948434136,-7.953158344756974
91,1.6432651046286046,-1.4581172774820048,-3.9632662034039456,-6.195698439042171,-7.947958879295642
92,1.649680905197275,-1.4367734470444198,-3.909483363934357,-6.164070793383354,-7.942238410873708
93,1.6559999342133385,-1.4157950613362218,-3.8572977467548997,-6.134312844519778,-7.935941117251133
94,1.6622245676662444,-1.395185414445331,-3.8068102187891553,-6.106333392466762,-7.929007374689864
95,1.6683571084811286,-1.3749469815054853,-3.7581030866776985,-6.080033538695059,-7.9213734772343525
96,1.674399789398516,-1.3550814231328863,-3.711240185862731,-6.055309272905676,-7.912971416224699
97,1.6803547757019965,-1.3355895964463271,-3.6662673531122634,-6.032053735562315,-7.903728730353127
98,1.6862241678035101,-1.3164715719464837,-3.6232132268779083,-6.010159151373282,-7.8935684397233805
99,1.6920100036952872,-1.2977266555447897,-3.5820903147359466,-5.989518442846241,-7.882409080503297
100,1.6977142612768699,-1.2793534150529338,-3.5428962655845755,-5.970026543064285,-7.870164859790972
101,1.7033388605650748,-1.261349710469783,-3.505615285778453,-5.951581433426936,-7.85674595310877
102,1.7088856657942708,-1.243712727432829,-3.470219642367008,-5.9340849358382615,-7.84205896930227
103,1.714356487413797,-1.2264390132352845,-3.436671202406571,-5.917443290298413,-7.8260076092895465
104,1.7197530839889508,-1.2095245148470029,-3.404922964290246,-5.901567548624256,-7.808493545745131
105,1.7250771640114984,-1.1929646184167035,-3.3749205445948,-5.88637381358426,-7.789417550007453
106,1.7303303876252785,-1.1767541897738598,-3.346603591580446,-5.871783350498825,-7.768680889803951
107,1.7355143682720906,-1.1608876154903376,-3.31990710380252,-5.857722595663408,-7.746187016293203
108,1.7406306742627073,-1.1453588441039035,-3.2947626390165583,-5.844123083055003,-7.7218435509316485
109,1.7456808302775217,-1.1301614271474192,-3.271099404493887,-5.830921307870444,-7.695564571350064
110,1.7506663188010343,-1.1152885596684343,-3.248845224915665,-5.818058542648286,-7.667273180483394
111,1.7555885814940977,-1.1007331199635852,-3.227927388153141,-5.805480619128625,-7.63690432459318
112,1.7604490205075733,-1.0864877082902764,-3.208273372499229,-5.79313768665562,-7.60440780386972
113,1.7652489997407965,-1.0725446843543178,-3.189811461358303,-5.780983955847111,-7.569751394787734
114,1.7699898460480283,-1.0588962034062765,-3.1724712531183705,-5.768977434447291,-7.532923977664998
115,1.7746728503958473,-1.0455342508110779,-3.156184075025425,-5.757079660731824,-7.493938537896667
116,1.7792992689742317,-1.0324506749847921,-3.1408833104600493,-5.7452554385317685,-7.452834887642098
117,1.7838703242638978,-1.019637218619454,-3.1265046491832136,-5.733472576860633,-7.409681939291212
118,1.7883872060623012,-1.0070855481412118,-3.112986269965932,-5.721701636243331,-7.3645793559654535
119,1.7928510724705133,-0.9947872813690717,-3.1002689646291657,-5.709915683132076,-7.31765841051652
120,1.7972630508430654,-0.9827340133610784,-3.088296211967262,-5.69809005322886,-7.269081905163753
121,1.80162423870269,-0.9709173404520044,-3.077014209369556,-5.686202124095468,-7.2190430400153165
122,1.8059357046217952,-0.9593288825016413,-3.0663718692381323,-5.674231097100142,-7.167763169524843
123,1.8101984890723255,-0.9479603033856892,-3.0563207865623307,-5.662157788508045,-7.1154884487631795
124,1.8144136052456175,-0.9368033297721801,-3.046815183280539,-5.649964429355519,-7.062485441603812
125,1.818582039843713,-0.925849768235472,-3.0378118343574374,-5.637634473642632,-7.009035834300798
126,1.8227047538435013,-0.9150915207672643,-3.0292699798440426,-5.6251524143244,-6.955430463344814
127,1.8267826832349963,-0.9045205987499685,-3.021151226577374,-5.612503606568638,-6.901962918827409
128,1.8308167397349315,-0.8941291354622501,-3.013419442621183,-5.599674097770611,-6.8489230178381835
129,1.834807811476821,-0.8839093971897917,-3.006040647050354,-5.58665046386513,-6.796590452726214
130,1.8387567636785311,-0.8738537930164525,-2.998982897238899,-5.573419651550451,-6.745228905139609
131,1.8426644392883555,-0.8639548833721497,-2.99221617542264,-5.559968826131501,-6.69508088028871
132,1.8465316596105286,-0.8542053874140766,-2.98571227596932,-5.546285224799082,-6.646363461159435
133,1.8503592249110397,-0.844598189317434,-2.979444694497369,-5.532356015284499,-6.599265115654666
134,1.85414791500458,-0.8351263435507764,-2.973388519735188,-5.518168159963401,-6.553943618024104
135,1.8578984898233784,-0.8257830792094818,-2.967520328801795,-5.503708285627109,-6.510525076508146
136,1.861611689968661,-0.8165618034788251,-2.9618180864122126,-5.488962559292736,-6.469103997889349
137,1.8652882372454243,-0.8074561042957381,-2.9562610483634018,-5.473916570584418,-6.429744270962135
138,1.8689288351811386,-0.7984597522756894,-2.9508296695348335,-5.458555221385458,-6.392480917172067
139,1.8725341695290245,-0.7895667019682285,-2.9455055165384545,-5.442862623634499,-6.357322438286878
140,1.8761049087564556,-0.7807710925017185,-2.940271185072863,-5.426822006316775,-6.324253586767359
141,1.8796417045190277,-0.7720672476746402,-2.935110221972775,-5.410415632882461,-6.293238392179751
142,1.883145192120823,-0.7634496755476716,-2.930007051895255,-5.393624730506599,-6.26422329356863
143,1.8866159909613505,-0.7549130675875226,-2.924946908546119,-5.376429432786644,-6.237140250066153
144,1.8900547049696141,-0.7464522974103303,-2.9199157703216208,-5.358808737651144,-6.211909727239526
145,1.8934619230257668,-0.7380624191692434,-2.9149003002204594,-5.340740482423072,-6.188443482325104
146,1.8968382193707514,-0.7297386656277636,-2.909887789867539,-5.3222013381383775,-6.166647095701151
147,1.900184154004331,-0.721476445957372,-2.9048661074828788,-5.303166825359314,-6.146422217453921
148,1.9035002730718924,-0.7132713432951012,-2.8998236496253735,-5.283611353834864,-6.127668515986838
149,1.9067871092403736,-0.705119112093882,-2.8947492965408514,-5.263508288439347,-6.110285330059005
150,1.9100451820636652,-0.6970156752958395,-2.889632370946442,-5.242830043854325,-6.09417303650608
151,1.91327499833782,-0.6889571213561522,-2.8844626000878906,-5.221548210437383,-6.079234153513315
152,1.91647705244637,-0.6809397011426652,-2.8792300809127385,-5.199633713630545,-6.065374204127101
153,1.919651826696072,-0.6729598247341637,-2.8739252482096216,-5.177057009088225,-6.052502367212953
154,1.9227997916433575,-0.665014058138043,-2.868538845572217,-5.153788315433759,-6.04053194379681
155,1.9259214064117667,-0.657099119946101,-2.863061899055016,-5.129797886170848,-6.029380666126047
156,1.9290171190006387,-0.6492118779452689,-2.8574856933970425,-5.105056321766591,-6.018970875260068
157,1.9320873665853104,-0.6413493456983292,-2.851801750698674,-5.07953492227371,-6.009229590882205
158,1.9351325758090625,-0.6335086791080308,-2.846001811445576,-5.053206080060761,-6.000088494580355
159,1.9381531630670714,-0.6256871729764731,-2.8400778177823813,-5.026043711264485,-5.991483845275284
160,1.9411495347825685,-0.6178822575702313,-2.834021898947055,-4.998023723467465,-5.983356342929282
161,1.944122087675455,-0.610091495200383,-2.827826358784613,-4.969124515844278,-5.975650954243874
162,1.9470712090235573,-0.6023125768254045,-2.821483665266225,-4.939327506626018,-5.968316711817155
163,1.94999727691676,-0.594543318683814,-2.8149864419463375,-4.908617681233371,-5.9613064962138935
164,1.9529006605041792,-0.5867816589624231,-2.808327461296496,-4.876984152861613,-5.954576808618756
165,1.9557817202346102,-0.5790256545051602,-2.801499639859889,-4.844420725717718,-5.948087540194236
166,1.9586408080903905,-0.5712734775665921,-2.7944960351751673,-4.810926449575834,-5.941801742939262
167,1.9614782678149028,-0.5635234126135209,-2.7873098444219764,-4.776506152908328,-5.935685405724992
168,1.9642944351338536,-0.5557738531773624,-2.7799344047435643,-4.741170940652389,-5.929707238251072
169,1.9670896379705285,-0.5480232987593998,-2.772363195204102,-4.704938641779491,-5.923838464896754
170,1.969864196655163,-0.5402703517904691,-2.7645898403395712,-4.667834191341609,-5.918052629815606
171,1.9726184241286142,-0.5325137146461452,-2.756608115261651,-4.62988993166415,-5.912325414119698
172,1.975352626140452,-0.5247521867180778,-2.7484119522734805,-4.5911458179201174,-5.906634465600051
173,1.9780671014416642,-0.5169846615417418,-2.739995448954966,-4.551649514512806,-5.900959241118354
174,1.980762141972086,-0.5092101239805453,-2.731352877672958,-4.511456370547812,-5.895280861564931
175,1.9834380330427082,-0.501427647465954,-2.7224786964685865,-4.470629265188947,-5.88958197909724
176,1.986095053513009,-0.4936363912930422,-2.713367561269906,-4.429238316825705,-5.883846656240156
177,1.98873347596343,-0.48583559797067444,-2.704014339373198,-4.387360453650295,-5.878060256334678
178,1.9913535668631326,-0.4780245906253564,-2.6944141241303807,-4.345078847324747,-5.872209344757583
179,1.9939555867331744,-0.470202770457636,-2.6845622507734386,-4.3024822157506115,-5.866281600294022
180,1.9965397903051938,-0.46236961424983647,-2.6744543132993766,-4.259664005341104,-5.860265736022967
181,1.999106426675769,-0.4545246719238035,-2.6640861823310535,-4.216721467425048,-5.854151429067114
182,2.0016557394565297,-0.44666756414728603,-2.653454023860502,-4.173754647263987,-5.847929258560717
183,2.0041879669201546,-0.4387979799875278,-2.6425543187719436,-4.130865307429001,-5.8415906511981035
184,2.0067033421423632,-0.4309156746106148,-2.6313838830319316,-4.088155809777771,-5.835127833739932
185,2.0092020931399976,-0.4230204670251183,-2.619939888423798,-4.045727981851538,-5.828533791871842
186,2.0116844430053242,-0.41511223786857676,-2.6082198836932267,-4.003681994083451,-5.821802234829617
187,2.0141506100366273,-0.4071909272353751,-2.596221815961253,-3.9621152737417478,-5.814927565225511
188,2.016600807865218,-0.399256532544616,-2.5839440522505606,-3.9211214800527223,-5.807904853530945
189,2.019035245578937,-0.3913091064466124,-2.571385400960872,-3.8807895625483204,-5.8007298166912475
190,2.021454127842267,-0.38334875476668023,-2.5585451331194977,-3.8412029215028305,-5.793398800367823
191,2.0238576550131224,-0.37537563448496675,-2.545423003224112,-3.802438685543962,-5.785908764322254
192,2.026246023256425,-0.36738995175111283,-2.532019269486711,-3.764567117353451,-5.778257270475148
193,2.0286194246545373,-0.35939195993261547,-2.518334713280687,-3.7276511540293766,-5.77044247319021
194,2.03097804731466,-0.3513819576958237,-2.504370657587267,-3.691746084379459,-5.762463111351169
195,2.0333220754732437,-0.34336028711858296,-2.49012898423343,-3.6568993613456993,-5.754318501815993
196,2.035651689597537,-0.3353273318336156,-2.4756121497111057,-3.6231505440895173,-5.746008533849565
197,2.0379670664843066,-0.32728351520180415,-2.460823199367069,-3.590531361119133,-5.737533664153009
198,2.040268379355834,-0.319229298514626,-2.4457657797548467,-3.55906588330141,-5.728894912125099
199,2.0425557979532605,-0.31116517922506476,-2.4304441489440802,-3.5287707937112813,-5.720093855009477
200,2.0448294886273457,-0.30309168920640817,-2.4148631845896125,-3.499655740036511,-5.711132622600373
201,2.0470896144267012,-0.2950093930384108,-2.399028389571819,-3.4717237546429978,-5.7020138911999645
202,2.0493363351835936,-0.28691888632039014,-2.3829458950318623,-3.4449717273591185,-5.692740876542124
203,2.0515698075973634,-0.2788207940108898,-2.3666224606402864,-3.4193909164793665,-5.683317325420704
204,2.053790185315534,-0.2707157687936147,-2.350065471954964,-3.394967484329443,-5.6737475057854105
205,2.055997619012665,-0.2626044894694257,-2.333282934744619,-3.371683044883656,-5.664036195095033
206,2.058192256467027,-0.25448765937423,-2.3162834661768983,-3.349515212289222,-5.654188666746126
207,2.0603742426351443,-0.24636600482268375,-2.2990762827951676,-3.3284381406449213,-5.644210674425322
208,2.0625437197242684,-0.2382402735776697,-2.281671185235479,-3.3084230469275626,-5.634108434264812
209,2.0647008272628433,-0.23011123334557837,-2.26407853966439,-3.2894387104943714,-5.623888604713446
210,2.0668457021690125,-0.22197967029746724,-2.2463092559489852,-3.2714519440608756,-5.613558264069456
211,2.068978478817229,-0.21384638761622327,-2.228374762602389,-3.254428032423001,-5.603124885655409
212,2.0710992891030093,-0.20571220406989632,-2.210286978580588,-3.2383311364317393,-5.592596310650476
213,2.073208262505897,-0.1975779526114093,-2.192058282039318,-3.223124660822207,-5.581980718629879
214,2.0753055261506757,-0.18944447900488937,-2.173701476192348,-3.2087715854388694,-5.571286595895013
215,2.0773912048668746,-0.18131264047889042,-2.155229752444461,-3.1952347601849755,-5.560522701710813
216,2.079465421246643,-0.17318330440680574,-2.136656651003035,-3.1824771646627834,-5.549698032597902
217,2.0815282957009953,-0.1650573470147906,-2.117996019201109,-3.170462133971632,-5.538821784856326
218,2.0835799465145186,-0.15693565211753036,-2.099261967791441,-3.1591535525063166,-5.527903315524007
219,2.0856204898985355,-0.14881910988220626,-2.080468825495065,-3.148516017862712,-5.516952101996614
220,2.087650040042818,-0.14070861562101303,-2.061631092108708,-3.138514977126251,-5.505977700555479
221,2.0896687091658537,-0.1326050686125956,-2.042763390492746,-3.1291168379066083,-5.4949897040663345
222,2.091676607563722,-0.12450937095276343,-2.0238804177749525,-3.1202890565028705,-5.4839976991237815
223,2.0936738436576103,-0.11642242643484568,-2.004996896114747,-3.1120002055508764,-5.473011222924093
224,2.0956605240400257,-0.10834513946003638,-1.986127523377931,-3.1042200234302157,-5.462039720152312
225,2.097636753519718,-0.10027841397807458,-1.9672869240728048,-3.0969194476028212,-5.451092500168404
226,2.099602635165358,-0.0922231524585831,-1.9484896008952004,-3.090070633927522,-5.440178694771632
227,2.101558270348014,-0.08418025489338041,-1.9297498872222743,-3.0836469638527886,-5.429307216812383
228,2.1035037587824474,-0.07615061783005125,-1.911081900883151,-3.077623041239543,-5.418486719906657
229,2.1054391985672702,-0.06813513343704578,-1.892499499518854,-3.071974680412435,-5.407725559490712
230,2.107364686223992,-0.06013468860054656,-1.8740162378246852,-3.0666788868855637,-5.3970317554320175
231,2.109280316734991,-0.052150164053316475,-1.8556453269457478,-3.0617138320600814,-5.386412956388617
232,2.111186183580431,-0.04418243353571046,-1.837399596270952,-3.057058823048984,-5.375876406082136
233,2.1130823787741666,-0.036232362989001204,-1.8192914578431512,-3.0526942686501934,-5.365428911621125
234,2.1149689928986595,-0.028300809781134702,-1.801332873573434,-3.0486016423637348,-5.35507681398111
235,2.1168461151389253,-0.020388621964996724,-1.7835353254165793,-3.0447634432331965,-5.344825960716824
236,2.1187138333155553,-0.012496637569235483,-1.7659097886327804,-3.0411631551857066,-5.334681680950451
237,2.1205722339168274,-0.0046256839216440165,-1.7484667082284429,-3.0377852054486585,-5.3246487626487005
238,2.1224214021299272,0.003223422994926013,-1.7312159786366514,-3.0346149225347405,-5.314731432170676
239,2.1242614218713274,0.011049879154194558,-1.7141669266663122,-3.031638494209389,-5.304933336039289
240,2.1260923758163166,0.018852893065735357,-1.697328297718296,-3.0288429257859284,-5.295257524860854
241,2.1279143454277354,0.026631686322063045,-1.6807082452377429,-3.0262159990327664,-5.285706439291658
242,2.129727410983913,0.03438549411371572,-1.664314323344171,-3.0237462319236545,-5.2762818979265536
243,2.1315316516058447,0.04211356571256176,-1.6481534825556028,-3.021422839415299,-5.266985086963337
244,2.1333271452836278,0.04981516492360387,-1.6322320684997762,-3.0192356953961976,-5.257816551478232
245,2.13511396890218,0.0574895705055859,-1.6165558234848465,-3.017175295915654,-5.248776188132174
246,2.13689219826624,0.06513607656075165,-1.601129890783887,-3.0152327237719607,-5.239863239114799
247,2.1386619081247122,0.07275399289413777,-1.585958821472165,-3.013399614513321,-5.231076287123473
248,2.140423172194324,0.08034264534282201,-1.571046583643487,-3.011668123883492,-5.222413251168001
249,2.14217606318266,0.08790137607558243,-1.5563965738219723,-3.0100308967261045,-5.21387138298799
250,2.143920652810561,0.09542954386345576,-1.5420116303783056,-3.00848103734655,-5.2054472638691625


==> figures/tikz/data/results_mis_mdqo_penalty_exp_value_worst.csv <==
l,$0$,$5$,$15$,$30$,$50$
0,-2.0000000000000004,-10.137339003472668,-11.952590535560923,-12.412192616487694,-12.643863182834329
1,-1.5058561501609051,-9.64793142942724,-11.795695338533054,-12.338959050929518,-12.594451035850492
2,-1.1310948972337604,-9.141587826517288,-11.619155704415595,-12.260002742040182,-12.540071448322607
3,-0.8412749762830335,-8.63652023605924,-11.422264305466655,-12.175529830965,-12.480733217474556
4,-0.6113203688205947,-8.148844043315844,-11.205099345159827,-12.08582534948971,-12.416581707527756
5,-0.42385589630584786,-7.69013329868142,-10.968780639477467,-11.991221811508538,-12.347915030689451
6,-0.2670808512476661,-7.266564170576961,-10.715655959610004,-11.892057173459431,-12.275191691652758
7,-0.13299268301272543,-6.879517369769012,-10.449345799977928,-11.7886259334348,-12.199026941400646
8,-0.016107375061966384,-6.5269924585690555,-10.174590305846872,-11.681129031244112,-12.12017606101022
9,0.08740145826830112,-6.2051524904228295,-9.89688632295292,-11.569629530766573,-12.03950432915703
10,0.1802633781177762,-5.909572904469698,-9.62196417760788,-11.454021553437133,-11.95794529184677
11,0.26447208030105923,-5.636053998467457,-9.355207732596018,-11.334019491738275,-11.87645077664068
12,0.34151795554744724,-5.381038228458458,-9.101141490213895,-11.209173203228554,-11.79593745045877
13,0.41253942989017833,-5.1417437729938325,-8.863084851053701,-11.078912751512988,-11.717235264647822
14,0.47842307021109204,-4.916127092377033,-8.643018593051353,-10.942623348772578,-11.641042718971278
15,0.5398711668500398,-4.702761019641386,-8.4416485374074,-10.799747413163995,-11.567892617052127
16,0.5974484014852737,-4.500685176114444,-8.258609683982769,-10.649906060050608,-11.498130203778668
17,0.651614821851219,-4.309261577006001,-8.092740134332878,-10.493027147694654,-11.431903696272752
18,0.7027496587921832,-4.128051781139939,-7.942363082557883,-10.329462005554031,-11.369165637153934
19,0.7511688767013348,-3.956721554331824,-7.805535601246767,-10.160069695283125,-11.309682469981318
20,0.7971383353740911,-3.7949729635545975,-7.680244352531357,-9.986248047213811,-11.253049347244787
21,0.840883810051045,-3.6425006216121467,-7.564544710279455,-9.809896413361416,-11.198707368168504
22,0.8825987167575233,-3.4989674211163444,-7.456649499187865,-9.63330629701218,-11.145961056220173
23,0.9224501320353923,-3.363994836234982,-7.354977684068988,-9.458990717604175,-11.093994751333081
24,0.9605835259057637,-3.2371632626751587,-7.2581738096073,-9.289477214856339,-11.041887560541229
25,0.9971265119116778,-3.1180185908376084,-7.165107572242942,-9.127098037204354,-10.98862747828441
26,1.0321918385978832,-3.006082047311406,-7.074860836690689,-8.97381112264115,-10.933126188474773
27,1.0658797905978963,-2.900861156474961,-6.986707387292384,-8.83107699661408,-10.874236845714899
28,1.098280126969855,-2.8018603870784218,-6.900089035501763,-8.699802908038832,-10.810777739753416
29,1.129473654661619,-2.7085906228563026,-6.81459046243695,-8.58035117765252,-10.741565066738952
30,1.1595335127953037,-2.6205770265796673,-6.729914317096993,-8.472597971751398,-10.665457887171666
31,1.1885262267039747,-2.5373651671782715,-6.645857531302183,-8.376023546459741,-10.58141750224401
32,1.2165125778654104,-2.458525472382382,-6.562289462541139,-8.289815152295287,-10.4885816651204
33,1.2435483260357474,-2.38365617987276,-6.479132259965737,-8.212967507169523,-10.3863510847042
34,1.2696848122584032,-2.312385011591491,-6.39634370993354,-8.144370941591198,-10.274481657464712
35,1.2949694654790003,-2.2443698082953687,-6.313902717438154,-8.082882331037474,-10.153171317994719
36,1.3194462308424004,-2.179298349866388,-6.231797495767527,-8.027377830110527,-10.023126459572357
37,1.3431559340891903,-2.1168875623917027,-6.1500164578865055,-7.976788942308694,-9.885591159320091
38,1.366136593583518,-2.056882283113311,-6.0685417264759405,-7.93012474739559,-9.742324590445657
39,1.388423689222087,-1.9990537237930355,-5.987345107049279,-7.886483493856661,-9.595518883423601
40,1.4100503956645816,-1.943197744591957,-5.9063863038100894,-7.84505659032067,-9.447660582762957
41,1.4310477858877177,-1.889133025588803,-5.8256131045995065,-7.8051275744492665,-9.301351126562682
42,1.451445009919692,-1.8366992020251711,-5.744963221934748,-7.766068089838504,-9.15911163774895
43,1.4712694526977113,-1.78575501219435,-5.664367452665635,-7.727332371606943,-9.023201288109384
44,1.4905468742602577,-1.7361764932226476,-5.583753808559635,-7.688451282752937,-8.895475101170778
45,1.5093015349000787,-1.687855249337721,-5.503052272460119,-7.649026572776989,-8.77729755986974
46,1.5275563074336134,-1.6406968090604805,-5.422199847325734,-7.608725744218814,-8.669516141146657
47,1.5453327783643,-1.5946190816081975,-5.34114558625893,-7.567277699521813,-8.572487761962753
48,1.5626513394121397,-1.549550918226494,-5.259855318810459,-7.524469185685484,-8.486143835350994
49,1.579531270635448,-1.505430780814546,-5.178315821273237,-7.480141944481699,-8.410077079744699
50,1.5959908161709448,-1.4622055177760205,-5.096538215833391,-7.434190401355146,-8.343634635528382
51,1.6120472534561279,-1.4198292452842036,-5.014560425221752,-7.3865596793159884,-8.286005808570872
52,1.627716956665597,-1.3782623309126687,-4.932448555896239,-7.3372437006405224,-8.236297241117418
53,1.643015454984865,-1.337470475715755,-4.850297133516097,-7.286283136438612,-8.193592332550178
54,1.6579574862564248,-1.2974238902445472,-4.76822816870089,-7.233762980613598,-8.15699471639946
55,1.6725570464596506,-1.2580965595801659,-4.686389087179311,-7.179809559122166,-8.125657443940215
56,1.6868274354254993,-1.2194655922043323,-4.604949613986763,-7.124586835861388,-8.09880040648601
57,1.7007812991365308,-1.1815106473706414,-4.5240977532556705,-7.068291939956815,-8.07571872940222
58,1.7144306689204942,-1.1442134355634956,-4.444035049895193,-7.01114991127795,-8.05578466345865
59,1.7277869978101907,-1.1075572866181536,-4.36497135370431,-6.953407735913528,-8.038445095787209
60,1.7408611943121233,-1.0715267801132928,-4.287119327409075,-6.8953278144474925,-8.023216345129445
61,1.75366365380076,-1.036107432729009,-4.210688945989544,-6.837181066374688,-8.009677475678087
62,1.7662042877330926,-1.0012854373825824,-4.135882225026751,-6.779239917807836,-7.9974629987414225
63,1.778492550859093,-0.9670474491071714,-4.062888391672209,-6.721771442311786,-7.986255542558546
64,1.7905374665869862,-0.9333804128210654,-3.9918796755935206,-6.665030924142253,-7.975778853809498
65,1.8023476506476528,-0.9002714283434521,-3.923007852310792,-6.609256089917695,-7.965791338928603
66,1.8139313331896174,-0.8677076482432025,-3.856401621760197,-6.554662211947778,-7.956080246647592
67,1.8252963794245864,-0.8356762043560342,-3.79216485487392,-6.501438229287311,-7.946456523400505
68,1.8364503089333022,-0.8041641590686337,-3.730375694264387,-6.449743967546196,-7.936750330264392
69,1.8474003137322992,-0.7731584777418518,-3.6710864548234596,-6.399708472336824,-7.926807186021769
70,1.8581532751938505,-0.7426460189248965,-3.6143242382985523,-6.351429410145817,-7.916484689677857
71,1.8687157799039276,-0.7126135392946775,-3.5600921537372585,-6.3049734392270445,-7.9056497729329225
72,1.879094134536135,-0.6830477105353677,-3.5083710231574754,-6.260377414942904,-7.8941764355504755
73,1.8892943798134219,-0.6539351456495253,-3.4591214481370076,-6.217650270112962,-7.881943922077329
74,1.8993223036236446,-0.625262432460725,-3.412286116872364,-6.176775400989171,-7.868835305443027
75,1.9091834533498848,-0.5970161723259848,-3.3677922409412453,-6.13771339180213,-7.85473645054474
76,1.9188831474716408,-0.569183022322227,-3.325554024722761,-6.1004049229231745,-7.839535338267612
77,1.9284264864886314,-0.5417497394028562,-3.2854750864735136,-6.06477372670629,-7.823121736949641
78,1.9378183632149146,-0.51470322523704,-3.24745076693328,-6.030729478181941,-7.805387213630564
79,1.9470634724873164,-0.4880305706445649,-3.211370277840479,-5.9981705324583325,-7.786225481136277
80,1.956166320328747,-0.4617190987228198,-3.1771186579943045,-5.966986444916679,-7.765533078775772
81,1.9651312326038384,-0.4357564059293547,-3.1445785179330126,-5.937060232593718,-7.743210383812062
82,1.9739623632014232,-0.4101304005338139,-3.113631565602338,-5.908270354594175,-7.719162947580917
83,1.9826637017757356,-0.38482933798726227,-3.0841599144783594,-5.880492405506981,-7.693303143895752
84,1.9912390810757203,-0.359841852875676,-3.0560471825619855,-5.853600528525705,-7.66555210801955
85,1.9996921838895865,-0.3351569872284271,-3.029179395664904,-5.827468564478472,-7.635841932000652
86,2.0080265496296787,-0.3107642150429095,-3.003445711711003,-5.801970959612156,-7.6041180667957775
87,2.0162455805807653,-0.28665346296399946,-2.978738984662713,-5.776983459195748,-7.570341863901358
88,2.024352547833147,-0.26281512712286126,-2.9549561874292793,-5.752383616281138,-7.534493170130935
89,2.0323505969202946,-0.23924008619476936,-2.9319987129868155,-5.728051145741092,-7.496572870089463
90,2.0402427531792964,-0.2159197107811337,-2.9097725721721535,-5.703868153401205,-7.456605253599986
91,2.04803192685097,-0.19284586925784047,-2.8881885054042717,-5.679719269040592,-7.414640071972714
92,2.0557209179352633,-0.1700109302612881,-2.867162024102081,-5.655491710532248,-7.370754139891364
93,2.063312420816408,-0.1474077620060572,-2.846613395936238,-5.6310753046375766,-7.325052341084504
94,2.0708090286712086,-0.12502972864483747,-2.826467586374159,-5.606362488108959,-7.277667907726094
95,2.0782132376729,-0.10287068389283903,-2.8066541673243828,-5.5812483108799675,-7.228761866806147
96,2.0855274510020623,-0.08092496214615207,-2.787107202109106,-5.555630461280274,-7.178521581585923
97,2.092753982675338,-0.0591873673270428,-2.7677651145246562,-5.529409331404933,-7.127158361425372
98,2.09989506120185,-0.03765315968956015,-2.7485705484073106,-5.502488138967514,-7.074904166037061
99,2.10695283307659,-0.016318040816580823,-2.7294702229145384,-5.474773120119483,-7.022007486566398
100,2.1139293661193923,0.0048218629649761785,-2.7104147876596514,-5.446173805751147,-6.968728540857871
101,2.1208266526674957,0.025770018530227576,-2.6913586808966694,-5.41660339161664,-6.915333968498458
102,2.1276466126292224,0.046529505050757494,-2.672259993133571,-5.385979210155806,-6.862091247716338
103,2.1343910964057335,0.0671030340332109,-2.6530803378463474,-5.354223309029824,-6.809263076988605
104,2.14106188768743,0.08749297010746743,-2.6337847303625095,-5.321263138066643,-6.757101966961849
105,2.1476607061311155,0.10770135238008732,-2.6143414754701535,-5.287032342468139,-6.705845272714255
106,2.154189209923675,0.12772991617946466,-2.5947220638770516,-5.25147165573627,-6.655710864250607
107,2.1606489982376393,0.14758011503017676,-2.5749010772839234,-5.21452988084578,-6.606893587969406
108,2.1670416135837347,0.16725314270525707,-2.554856101538662,-5.176164942795477,-6.559562618461453
109,2.173368544065161,0.18674995521642457,-2.5345676470963125,-5.136344989942282,-6.5138597437167105
110,2.1796312255380874,0.2060712926135821,-2.5140190758168357,-5.095049515667469,-6.469898572770749
111,2.1858310436826196,0.22521770047607276,-2.493196532983764,-5.052270466222074,-6.427764607350344
112,2.191969335988223,0.24418955098918593,-2.472088883317647,-5.008013295398976,-6.387516081288219
113,2.198047393657383,0.262987063510182,-2.450687649684954,-4.962297922391256,-6.349185445064084
114,2.2040664634310883,0.2816103245386048,-2.4289869531633297,-4.915159546265686,-6.312781358110281
115,2.21002774933952,0.30005930701583705,-2.406983453115366,-4.866649269356175,-6.278291047652097
116,2.2159324143811645,0.31833388888868924,-2.38467628594347,-4.816834482977516,-6.245682898153916
117,2.221781582133406,0.3364338708812729,-2.362067001246488,-4.765798972501924,-6.214909147752165
118,2.2275763382974954,0.3543589934284599,-2.3391594941726987,-4.713642705221336,-6.185908585068933
119,2.2333177321806557,0.37210895273287087,-2.3159599328622624,-4.660481273546068,-6.158609159333861
120,2.2390067781179614,0.3896834159155213,-2.292476679993185,-4.606444977756454,-6.132930436922454
121,2.2446444568364776,0.4070820352380028,-2.2687202075865676,-4.551677546283059,-6.1087858567797655
122,2.2502317167640755,0.42430446138135336,-2.244703004386773,-4.4963345066691645,-6.086084754708157
123,2.255769475285173,0.4413503557735764,-2.2204394753076717,-4.4405812360958565,-6.064734141532174
124,2.261258619945603,0.4582194019641026,-2.195945832623983,-4.384590735622124,-6.044640232435369
125,2.266700009608677,0.47491131604934783,-2.171239978783636,-4.3285411860562535,-6.025709734284801
126,2.272094475564439,0.4914258561588884,-2.1463413809190035,-4.272613354627108,-6.0078509047018915
127,2.2774428225940153,0.5077628310166831,-2.1212709373378487,-4.216987929511865,-5.990974401304241
128,2.2827458299908865,0.5239221075962024,-2.0960508364744155,-4.161842863188843,-5.974993942292822
129,2.288004252540818,0.5399036178922968,-2.0707044089730156,-4.107350805217255,-5.959826800767512
130,2.2932188214621316,0.5557073648361472,-2.0452559737562632,-4.053676700437651,-5.945394155179002
131,2.2983902453079272,0.5713334273827226,-2.019730679093685,-4.000975620112772,-5.931621317487775
132,2.30351921083178,0.5867819648028172,-1.99415433982982,-3.9493908818567207,-5.918437859175771
133,2.3086063838183986,0.602053220213971,-1.9685532720509102,-3.8990525002208996,-5.905777653467955
134,2.3136524098806626,0.6171475233864286,-1.942954126562719,-3.850075994533605,-5.8935788501464
135,2.3186579152243927,0.6320652928617434,-1.9173837226171015,-3.8025615650684337,-5.88178379731179
136,2.323623507382158,0.6468070374227608,-1.891868883359982,-3.7565936338157804,-5.870338922462727
137,2.3285497759173825,0.6613733569544689,-1.8664362744779703,-3.712240732873874,-5.859194583386938
138,2.333437293099947,0.6757649427356762,-1.841112247495169,-3.669555712380058,-5.848304897631307
139,2.338286614554438,0.6899825772016471,-1.8159226891168128,-3.6285762313576275,-5.837627557761412
140,2.343098279882167,0.7040271332177037,-1.7908928779342033,-3.5893254890166943,-5.827123638244029
141,2.3478728132580144,0.7178995729034916,-1.7660473496984397,-3.5518131508687976,-5.816757398585873
142,2.352610724003129,0.7316009460469979,-1.7414097722419108,-3.516036423273776,-5.806496086330528
143,2.3573125071344623,0.7451323881466703,-1.7170028309800953,-3.481981231390262,-5.796309742640211
144,2.3619786438920873,0.7584951181190205,-1.6928481257659511,-3.449623458530298,-5.78617101245522
145,2.3666096022452168,0.7716904357080022,-1.6689660796992372,-3.418930209178731,-5.776054960616002
146,2.3712058373777665,0.7847197186312074,-1.6453758603179105,-3.3898610629936394,-5.765938894835268
147,2.3757677921543414,0.7975844194965734,-1.6220953134224176,-3.3623692925595297,-5.75580219600571
148,2.380295897567415,0.8102860625218566,-1.5991409096103621,-3.336403023182808,-5.745626156009152
149,2.384790573166498,0.8228262400875844,-1.5765277034322849,-3.311906318330271,-5.735393822942945
150,2.389252227470026,0.8352066091526369,-1.5542693049225322,-3.288820179217145,-5.725089853488342
151,2.3936812583606866,0.8474288875599693,-1.5323778631151619,-3.2670834514194302,-5.714700372003758
152,2.398078053464868,0.8594948502583395,-1.5108640610257464,-3.2466336351421696,-5.704212835825275
153,2.402442990516893,0.8714063254642449,-1.489737121467663,-3.2274075988958426,-5.693615906190123
154,2.406776437708657,0.8831651907865982,-1.4690048229768684,-3.2093421988297406,-5.682899324160722
155,2.411078754025291,0.8947733693350243,-1.4486735250431306,-3.1923748078842373,-5.672053790911607
156,2.415350289567423,0.9062328258310242,-1.4287482017879984,-3.1764437603108924,-5.661070851745804
157,2.419591385860602,0.9175455627396499,-1.4092324831903158,-3.161488718038322,-5.649942783226911
158,2.423802376152416,0.9287136164377747,-1.3901287029377656,-3.147450965904239,-5.638662482845978
159,2.427983585697821,0.9397390534335128,-1.3714379519768576,-3.134273643000481,-5.627223360685636
160,2.4321353320331753,0.9506239666498969,-1.3531601368423298,-3.121901917354111,-5.615619232596431
161,2.4362579252394485,0.9613704717844868,-1.3352940418686814,-3.110283110953655,-5.603844214460103
162,2.440351668195071,0.9719807037552555,-1.3178373944196422,-3.099366781777104,-5.591892617180809
163,2.4444168568188474,0.9824568132417983,-1.300786932314065,-3.08910476903148,-5.5797588421170605
164,2.448453780303348,0.9928009633296953,-1.2841384726771705,-3.0794512073091616,-5.567437276743864
165,2.4524627213392054,1.0030153262647068,-1.2678869815025302,-3.0703625148326794,-5.554922190415867
166,2.456443956330667,1.0131020803223922,-1.2520266432709284,-3.061797360419943,-5.54220763018778
167,2.4603977556027887,1.0230634067977347,-1.2365509300357544,-3.0537166132731857,-5.529287316738333
168,2.4643243836006294,1.0329014871183926,-1.2214526694494046,-3.0460832791890455,-5.516154540538137
169,2.4682240990807602,1.0426185000843418,-1.206724111270042,-3.0388624263129254,-5.502802058500608
170,2.472097155295446,1.0522166192358346,-1.1923569919518808,-3.0320211031229936,-5.489221991458696
171,2.475943800169778,1.0616980103508729,-1.1783425969839816,-3.0255282509305124,-5.475405722919165
172,2.4797642764720704,1.0710648290726952,-1.1646718207016094,-3.0193546128247024,-5.461343799660605
173,2.4835588219778044,1.0803192186671655,-1.1513352233499048,-3.0134726406710035,-5.447025834862429
174,2.4873276696273914,1.0894633079093725,-1.1383230852315038,-3.0078564014902263,-5.432440414579458
175,2.4910710476780173,1.0984992090982562,-1.1256254578174862,-3.002481484300048,-5.417575008511476
176,2.4947891798498136,1.1074290161976057,-1.113232211744454,-2.9973249082871822,-5.402415886159113
177,2.4984822854665953,1.116254803101386,-1.101133081659555,-2.992365032995262,-5.386948039606841
178,2.5021505795914,1.124978622020982,-1.0893177079098781,-2.987581471057272,-5.371155114330545
179,2.5057942731570466,1.1336025019916458,-1.0777756751029566,-2.982955003869142,-5.355019349590133
180,2.5094135730919076,1.1421284474951583,-1.0664965475912478,-2.978467500490215,-5.3385215301359406
181,2.513008682441125,1.1505584371955009,-1.0554699019556752,-2.9741018399641836,-5.321640951129013
182,2.5165798004834303,1.1588944227841285,-1.0446853565817729,-2.9698418371780875,-5.304355398347143
183,2.5201271228437734,1.1671383279312852,-1.0341325984370227,-2.965672172315265,-5.286641145916311
184,2.523650841601924,1.1752920473396764,-1.0238014071698367,-2.961578323908364,-5.268472973966174
185,2.527151145397228,1.183357445896728,-1.013681676659639,-2.9575465054593053,-5.249824208751386
186,2.53062821952965,1.191336357921566,-1.0037634341539132,-2.9535636055624486,-5.230666787899597
187,2.534082246057296,1.1992305865028405,-0.9940368571322233,-2.9496171314442394,-5.210971353531784
188,2.5375134038905274,1.2070419029234682,-0.984492288039325,-2.945695155815688,-5.190707376039143
189,2.5409218688828226,1.214772046168377,-0.9751202470298508,-2.9417862669224357,-5.169843311279309
190,2.5443078139185187,1.2224227225113506,-0.9659114428659498,-2.937879521669843,-5.148346793857533
191,2.5476714089975587,1.2299956051770984,-0.9568567821068448,-2.9339644016967625,-5.126184868968463
192,2.551012821317377,1.2374923340747304,-0.9479473767258619,-2.9300307722708356,-5.1033242649735095
193,2.554332215352006,1.2449145155988541,-0.9391745502861863,-2.92606884387958,-5.079731708458466
194,2.557629752928581,1.252263722494611,-0.9305298428016184,-2.9220691363950326,-5.05537428293849
195,2.5609055933012637,1.2595414937830156,-0.9220050144031471,-2.918022445694489,-5.030219831636305
196,2.5641598932227616,1.2667493347430638,-0.9135920479262456,-2.9139198126259664,-5.00423740384142
197,2.5673928070135035,1.2738887169471744,-0.9052831505277036,-2.9097524942139827,-4.977397743255523
198,2.5706044866285684,1.2809610783466034,-0.8970707544344894,-2.905511937008792,-4.949673815440751
199,2.5737950817224644,1.2879678234036047,-0.8889475169208106,-2.901189752490315,-4.921041370021533
200,2.5769647397118263,1.294910323267188,-0.8809063196031832,-2.8967776944464134,-4.891479531666694
201,2.5801136058361376,1.3017899159894477,-0.8729402671370717,-2.89226763825365,-4.860971412129542
202,2.5832418232165306,1.3086079067795588,-0.8650426853925167,-2.8876515619974064,-4.8295047337975925
203,2.586349532912757,1.3153655682926166,-0.8572071191802051,-2.8829215293767807,-4.797072453364519
204,2.589436873978377,1.322064140950641,-0.8494273295936842,-2.878069674348241,-4.763673372465048
205,2.5925039835142676,1.328704833293164,-0.8416972910278877,-2.8730881874703464,-4.7293127205031595
206,2.595550996720476,1.3352888223549249,-0.834011187928859,-2.867969303919965,-4.694002693562358
207,2.5985780469465047,1.341817254068328,-0.8263634113245477,-2.862705293158239,-4.657762932327243
208,2.6015852657400895,1.3482912436884047,-0.8187485551817882,-2.857288450232054,-4.620620921483635
209,2.604572782894506,1.354711876238148,-0.811161412630123,-2.8517110887038224,-4.582612293207736
210,2.607540726494474,1.3610802069721748,-0.8035969720888926,-2.8459655352090474,-4.5437810181949905
211,2.6104892229607084,1.3673972618567976,-0.7960504133301125,-2.8400441256472657,-4.504179469282262
212,2.6134183970931524,1.3736640380646614,-0.7885171035059696,-2.8339392030174944,-4.463868345112314
213,2.616328372112975,1.3798815044822217,-0.7809925931663612,-2.8276431169143086,-4.422916444463089
214,2.619219269703324,1.3860506022284205,-0.7734726122887391,-2.821148224704821,-4.381400285751188
215,2.622091210048926,1.392172245183017,-0.7659530663395911,-2.8144468944103957,-4.339403570701512
216,2.6249443118745472,1.3982473205231107,-0.7584300323841935,-2.8075315093195052,-4.29701649608419
217,2.627778692482364,1.4042766892664909,-0.7508997552587832,-2.8003944743598503,-4.2543349225416796
218,2.6305944677882693,1.410261186820521,-0.7433586438170281,-2.793028224258569,-4.211459414615711
219,2.6333917523571677,1.4162016235353432,-0.7358032672605735,-2.7854252335189624,-4.168494170870135
220,2.63617065943728,1.4220987852602789,-0.7282303515615598,-2.777578028240564,-4.125545867226576
221,2.638931300993491,1.427953433902357,-0.720636775983253,-2.769479199806508,-4.0827224400415005
222,2.641673787739782,1.433766307985981,-0.7130195697033723,-2.7611214204579384,-4.040131837852108
223,2.6443982291707577,1.4395381232128117,-0.7053759085432667,-2.752497460769478,-3.997880771958563
224,2.6471047335923146,1.445269573021008,-0.697703111804804,-2.7436002090325218,-3.9560734960157196
225,2.6497934081514813,1.4509613291430177,-0.6899986392156914,-2.7344226925443085,-3.9148106435792456
226,2.652464358865424,1.4566140421611862,-0.6822600879828924,-2.7249581007901034,-3.874188150166491
227,2.655117690649687,1.4622283420604938,-0.6744851899528976,-2.7151998104936466,-3.834296282998354
228,2.6577535073456535,1.467804838777778,-0.6666718088767661,-2.7051414124968294,-3.79521879738907
229,2.6603719117472817,1.4733441227468738,-0.6588179377771437,-2.694776740413907,-3.757032233990198
230,2.6629730056271113,1.4788467654391155,-0.650921696413814,-2.684099900987837,-3.7198053660371553
231,2.665556889761573,1.484313319898717,-0.6429813288437884,-2.673105306057095,-3.6835988006564735
232,2.6681236639556283,1.48974432127258,-0.6349952010714597,-2.6617877060204345,-3.648464733414719
233,2.670673427066746,1.4951402873341069,-0.6269617987839258,-2.650142224664527,-3.6144468508388594
234,2.67320627702824,1.5005017190006595,-0.6188797251662634,-2.6381643951957985,-3.581580371779494
235,2.6757223108719863,1.505829100844311,-0.6107476987912225,-2.625850197292765,-3.549892215339256
236,2.6782216247505395,1.5111229015955918,-0.6025645515776087,-2.613196094969531,-3.5194012807124073
237,2.6807043139586506,1.516383574639955,-0.5943292268114232,-2.6001990750147774,-3.4901188226914233
238,2.683170472954228,1.5216115585067111,-0.5860407772237183,-2.5868566857441486,-3.462048905762581
239,2.68562019537873,1.52680727735022,-0.5776983631190364,-2.573167075777763,-3.4351889195690335
240,2.688053574077018,1.5319711414231443,-0.569301250548258,-2.5591290325290945,-3.409530138975947
241,2.6904707011166846,1.537103547541597,-0.5608488095196914,-2.544742020067274,-3.3850583129203695
242,2.6928716678068687,1.5422048795420404,-0.5523405122422683,-2.530006215992479,-3.361754267554856
243,2.695256564716559,1.547275508729812,-0.5437759313947725,-2.5149225469440424,-3.3395945107855507
244,2.6976254816924197,1.5523157943191694,-0.5351547384151468,-2.4994927223440264,-3.318551827056762
245,2.6999785078761396,1.5573260838647776,-0.5264767018040415,-2.483719265965615,-3.2985958530512374
246,2.702315731721303,1.5623067136845594,-0.5177416854369346,-2.4676055449067227,-3.2796936267793027
247,2.7046372410098276,1.5672580092738682,-0.5089496468793376,-2.4511557955450387,-3.261810104256999
248,2.7069431228679397,1.572180285710938,-0.5001006356998161,-2.4343751460520626,-3.2449086395760927
249,2.7092334637817332,1.5770738480535935,-0.4911947917757785,-2.41726963505097,-3.2289514256143277
250,2.711508349612298,1.5819389917272018,-0.48223234358725325,-2.399846226016852,-3.2138998939033168

